Sequential Maximum-Likelihood Estimation of Wideband Polynomial-Phase Signals on Sensor Array

This paper presents a novel sequential estimator for the direction-of-arrival and polynomial coefficients of wideband polynomial-phase signals impinging on a sensor array. Addressing the computational challenges of Maximum-likelihood estimation for this problem, we propose a method leveraging random sampling consensus (RANSAC) applied to the time-frequency spatial signatures of sources. Our approach supports multiple sources and higher-order polynomials by employing coherent array processing and sequential approximations of the Maximum-likelihood cost function. We also propose a low-complexity variant that estimates source directions via angular domain random sampling. Numerical evaluations demonstrate that the proposed methods achieve Cram\'er-Rao bounds in challenging multi-source scenarios, including closely spaced time-frequency spatial signatures, highlighting their suitability for advanced radar signal processing applications.

==> MexecTime.csv <==
4.000000000000000000e+00 8.229054088478733320e+00 4.490239370847120881e+00 3.288956213509663939e-05 1.780296479446406011e+00 3.535181167535483837e-05 3.406056117892148905e+00 3.346987129640183412e+00 4.855161387240514159e-05
8.000000000000000000e+00 4.972293784425710328e+01 1.334716312104137614e+01 4.844470822717994452e-05 4.583817891070793848e+00 4.301309672882780433e-05 8.309497519359865692e+00 8.747925826457503717e+00 5.600453005172312260e-05
1.600000000000000000e+01 1.986351919318985892e+02 6.357841534631734248e+01 4.900970816379413009e-05 1.318565881497488590e+01 6.295047205640003085e-05 3.607642574120836798e+01 3.554026234482444124e+01 7.355157868005335331e-05
2.400000000000000000e+01 3.988200114814826520e+02 1.528343948698529857e+02 6.086565554141998291e-05 3.248604449399863370e+01 6.097769801272079349e-05 8.716980937816697406e+01 7.897998111757624429e+01 8.663737389724701643e-05
3.200000000000000000e+01 2.321482412630168255e+03 2.405809414522882435e+02 5.543720908463001251e-05 5.666485468106111512e+01 5.829471047036349773e-05 1.464770155803053058e+02 1.201526223166220007e+02 4.400647594593465328e-05


==> S0.csv <==
1.000000000000000888e-02 1.767145867644258601e+02 1.686747081681682914e-01
1.899999999999999467e-01 2.159844949342982829e+02 2.246963073626549734e-01
-8.999999999999996891e-02 -2.945243112740431002e+01 6.978072932902786851e-01
1.099999999999999867e-01 1.767145867644258601e+02 2.438974758469729942e-01
-7.999999999999996003e-02 -2.945243112740431002e+01 7.841484165131669126e-01
-7.000000000000006217e-02 -2.945243112740431002e+01 8.594663147120614743e-01
1.199999999999999956e-01 1.767145867644258601e+02 3.576546695846763990e-01
1.300000000000000044e-01 1.767145867644258601e+02 2.516747772732531585e-01
-6.000000000000005329e-02 -2.945243112740431002e+01 8.612773098814870965e-01
-5.000000000000004441e-02 -2.945243112740431002e+01 7.860071931568314296e-01
3.199999999999999512e-01 -2.258019719767663673e+02 2.456020379267901954e-01
4.999999999999993339e-02 -9.817477042468103932e+00 9.444073856319663562e-01
3.000000000000002665e-02 -9.817477042468103932e+00 9.816886763392610460e-01
2.000000000000001776e-02 -9.817477042468103932e+00 9.861062071442296961e-01
1.000000000000000888e-02 -9.817477042468103932e+00 9.693013284903667648e-01
-2.000000000000001776e-02 -9.817477042468103932e+00 9.155275792067774088e-01
-4.000000000000003553e-02 2.650718801466388186e+02 2.430812118230039065e-01
-3.000000000000002665e-02 -9.817477042468103932e+00 8.535512465003107785e-01
3.900000000000000133e-01 -1.079922474671491415e+02 5.960761849160594039e-01
-2.000000000000000111e-01 2.650718801466388186e+02 2.609804915412574089e-01
3.699999999999999956e-01 -1.079922474671491415e+02 5.852121586576779499e-01
4.000000000000003553e-02 -9.817477042468103932e+00 9.972103803440254266e-01
-1.000000000000000888e-02 0.000000000000000000e+00 9.332577001368802527e-01
0.000000000000000000e+00 0.000000000000000000e+00 9.681193335570468239e-01
2.199999999999999734e-01 2.748893571891068746e+02 2.686368722881206650e-01
1.099999999999999867e-01 -3.926990816987241573e+01 7.423779039096266574e-01
1.199999999999999956e-01 -3.926990816987241573e+01 6.905348676757143700e-01
3.900000000000000133e-01 -2.454369260617025930e+02 2.874064866878001112e-01
4.000000000000000222e-01 -2.454369260617025930e+02 3.005204191912793643e-01
4.300000000000000488e-01 -2.454369260617025930e+02 2.411871651832304120e-01
2.999999999999999334e-01 2.159844949342982829e+02 2.934518079664109047e-01
-2.100000000000000200e-01 -2.356194490192344801e+02 2.011392497706417648e-01
-1.400000000000000133e-01 1.668971097219577473e+02 2.378868912276032033e-01
2.900000000000000355e-01 2.159844949342982829e+02 2.887924599742205389e-01
1.700000000000000400e-01 -2.356194490192344801e+02 1.964948258082429844e-01
2.900000000000000355e-01 -2.356194490192344801e+02 2.776578379775117567e-01
4.100000000000000311e-01 -2.356194490192344801e+02 2.483598700872145237e-01
4.200000000000000400e-01 -2.356194490192344801e+02 2.708287964269281978e-01
4.500000000000000666e-01 -2.356194490192344801e+02 2.344143207723186351e-01
4.600000000000000755e-01 -2.356194490192344801e+02 2.312578967580312950e-01
4.700000000000000844e-01 -2.356194490192344801e+02 2.633027209502713517e-01
2.399999999999999911e-01 2.159844949342982829e+02 3.036071340933444995e-01
7.999999999999996003e-02 1.668971097219577473e+02 2.653792091684585297e-01
-2.200000000000000289e-01 2.454369260617025930e+02 2.300016438834211474e-01
1.500000000000000222e-01 1.668971097219577473e+02 2.445420956520514000e-01
1.999999999999999556e-01 2.159844949342982829e+02 2.669901071512296165e-01
3.599999999999999867e-01 -1.079922474671491415e+02 6.092968640227317545e-01
-3.400000000000000244e-01 -1.079922474671491415e+02 6.952282890776216862e-01
-3.500000000000000333e-01 -1.079922474671491415e+02 7.141384338018880173e-01
-1.600000000000000311e-01 2.454369260617025930e+02 1.478069377160878273e-01
5.299999999999999156e-01 -1.570796326794896629e+02 6.725251808144357968e-01
5.399999999999999245e-01 -1.570796326794896629e+02 6.863168771213309372e-01
5.499999999999999334e-01 -1.570796326794896629e+02 6.745820763406725762e-01
-4.000000000000000222e-01 -1.178097245096172401e+02 7.072599544204934974e-01
4.400000000000000577e-01 -1.276272015520853387e+02 5.634793305614361758e-01
-4.799999999999999822e-01 -1.472621556370215501e+02 6.663294885694092118e-01
5.999999999999994227e-02 1.963495408493620573e+02 3.328873100935087481e-01
1.600000000000000311e-01 1.963495408493620573e+02 2.214062107379044242e-01
4.899999999999998801e-01 -1.472621556370215501e+02 7.114017697153129927e-01
4.999999999999998890e-01 -1.472621556370215501e+02 6.520787723886021237e-01
5.099999999999998979e-01 -1.472621556370215501e+02 6.619459963623562926e-01
-4.699999999999999734e-01 -1.374446785945534373e+02 6.833168290976623371e-01
-4.600000000000000200e-01 -1.374446785945534373e+02 7.073150972521361490e-01
-4.500000000000000111e-01 -1.374446785945534373e+02 7.248305956481642109e-01
4.300000000000000488e-01 -1.276272015520853387e+02 6.281597035167939547e-01
-4.300000000000000488e-01 -1.374446785945534373e+02 6.435901733314032258e-01
3.699999999999999956e-01 2.061670178918301701e+02 3.416662916949635975e-01
-8.999999999999996891e-02 2.159844949342982829e+02 1.993597872235089719e-01
4.700000000000000844e-01 -1.374446785945534373e+02 5.977314648475792191e-01
4.800000000000000933e-01 -1.374446785945534373e+02 6.316337142400367810e-01
-4.200000000000000400e-01 -1.276272015520853387e+02 7.118533780206959261e-01
5.199999999999999067e-01 -1.570796326794896629e+02 6.374515657310889649e-01
9.999999999999997780e-02 -2.945243112740431002e+01 8.461061951822601568e-01
6.999999999999995115e-02 -1.570796326794896629e+02 4.806424228846059021e-01
5.199999999999999067e-01 2.454369260617025930e+02 2.361309296410341318e-01
-1.099999999999999867e-01 2.454369260617025930e+02 2.692166473670882798e-01
-2.000000000000001776e-02 2.454369260617025930e+02 2.444254319525441810e-01
7.999999999999996003e-02 -2.945243112740431002e+01 8.499250362582860818e-01
-1.700000000000000400e-01 2.552544031041706774e+02 2.220557316398352743e-01
8.999999999999996891e-02 -2.945243112740431002e+01 8.811082604741157231e-01
-2.600000000000000089e-01 -1.767145867644258601e+02 3.330138156714816389e-01
-1.799999999999999933e-01 2.552544031041706774e+02 2.360599949191275471e-01
-1.900000000000000022e-01 2.552544031041706774e+02 2.314474367737455185e-01
6.999999999999995115e-02 -1.963495408493620786e+01 9.036888802859940339e-01
5.999999999999994227e-02 -1.963495408493620786e+01 8.960837329373405602e-01
-4.000000000000003553e-02 -1.963495408493620786e+01 7.533613508372173362e-01
-5.600000000000000533e-01 -1.668971097219577473e+02 7.148175075729904515e-01
-5.500000000000000444e-01 -1.668971097219577473e+02 7.391641283649005301e-01
-3.800000000000000044e-01 -1.178097245096172401e+02 8.139997263230708269e-01
-3.900000000000000133e-01 -1.178097245096172401e+02 7.481420457816204683e-01
5.599999999999999423e-01 -1.668971097219577473e+02 7.646250314029812145e-01
-5.400000000000000355e-01 -1.570796326794896629e+02 6.967010900931892570e-01
-5.300000000000000266e-01 -1.570796326794896629e+02 8.159022609945336679e-01
-5.200000000000000178e-01 -1.570796326794896629e+02 8.045379206837907082e-01
-5.100000000000000089e-01 -1.570796326794896629e+02 7.663546675494067317e-01
-5.000000000000000000e-01 -1.570796326794896629e+02 7.346660889982440379e-01
5.999999999999994227e-02 -1.570796326794896629e+02 4.134914939404625289e-01
3.599999999999999867e-01 2.847068342315749874e+02 1.253445506691109601e-01
2.000000000000001776e-02 2.454369260617025930e+02 2.224133389370010483e-01
2.099999999999999645e-01 1.570796326794896629e+02 3.811545391750121858e-01
4.000000000000000222e-01 1.178097245096172401e+02 6.189086616879507785e-01
-4.200000000000000400e-01 1.276272015520853387e+02 6.582973898859044715e-01
2.399999999999999911e-01 3.043417883165112130e+02 2.420539589000933189e-01
1.999999999999999556e-01 3.043417883165112130e+02 2.130703695356188920e-01
2.500000000000000000e-01 -2.945243112740431002e+02 2.483899844115045885e-01
2.600000000000000089e-01 -2.945243112740431002e+02 2.685655468187499451e-01
2.800000000000000266e-01 -2.945243112740431002e+02 3.739908864138355993e-01
3.099999999999999423e-01 -2.945243112740431002e+02 2.964235630140417688e-01
4.300000000000000488e-01 1.276272015520853387e+02 6.971161314222364958e-01
3.900000000000000133e-01 1.178097245096172401e+02 5.995410802331674338e-01
5.399999999999999245e-01 -2.945243112740431002e+02 2.385370648255135118e-01
1.999999999999999556e-01 5.890486225480862004e+01 6.996233790194056334e-01
-5.300000000000000266e-01 -5.890486225480862004e+01 4.242786511494561208e-01
4.400000000000000577e-01 2.258019719767663673e+02 2.947608121148279636e-01
-5.200000000000000178e-01 -5.890486225480862004e+01 4.995973260562225904e-01
9.999999999999997780e-02 3.043417883165112130e+02 2.255963688429496461e-01
-8.999999999999996891e-02 3.043417883165112130e+02 2.621485142710780480e-01
2.900000000000000355e-01 -8.835729338221293006e+01 6.970602015137481455e-01
2.900000000000000355e-01 -2.847068342315749874e+02 2.698875411927337820e-01
4.899999999999998801e-01 1.472621556370215501e+02 6.517683693935771849e-01
2.099999999999999645e-01 5.890486225480862004e+01 7.115597984734004511e-01
-2.700000000000000178e-01 -2.945243112740431002e+02 1.862688035369247097e-01
-2.300000000000000377e-01 2.356194490192344801e+02 2.820999464836819737e-01
-5.000000000000004441e-02 2.356194490192344801e+02 2.951845851219223604e-01
-3.500000000000000333e-01 9.817477042468102866e+01 6.113061349665359634e-01
-3.400000000000000244e-01 9.817477042468102866e+01 5.891680289873919563e-01
-3.300000000000000155e-01 9.817477042468102866e+01 5.900933636398568716e-01
2.999999999999999334e-01 7.853981633974483145e+01 6.721180556363198777e-01
-3.200000000000000067e-01 -3.141592653589793258e+02 2.777782942652942122e-01
2.900000000000000355e-01 7.853981633974483145e+01 6.684424000424336043e-01
-2.000000000000000111e-01 -3.141592653589793258e+02 3.267782390006145343e-01
-1.799999999999999933e-01 -3.141592653589793258e+02 2.401166119240875085e-01
-1.700000000000000400e-01 -3.141592653589793258e+02 2.250824217109564096e-01
4.999999999999993339e-02 -3.141592653589793258e+02 1.965325071432445780e-01
6.999999999999995115e-02 -3.141592653589793258e+02 2.698851741671913218e-01
2.600000000000000089e-01 6.872233929727671864e+01 6.742748136426625072e-01
4.400000000000000577e-01 -3.141592653589793258e+02 1.870373630719367741e-01
2.199999999999999734e-01 6.872233929727671864e+01 7.086263494016020736e-01
-2.600000000000000089e-01 -3.043417883165112130e+02 2.092256635130251285e-01
-2.300000000000000377e-01 -3.043417883165112130e+02 2.878514444620307589e-01
-2.100000000000000200e-01 -3.043417883165112130e+02 2.039837584467233123e-01
3.299999999999999600e-01 9.817477042468102866e+01 6.579459834373097005e-01
3.399999999999999689e-01 9.817477042468102866e+01 6.331300404232791390e-01
3.499999999999999778e-01 9.817477042468102866e+01 5.893031745212503614e-01
2.299999999999999822e-01 -3.043417883165112130e+02 2.420307584501491249e-01
2.199999999999999734e-01 2.258019719767663673e+02 3.024556456667400473e-01
-7.000000000000006217e-02 2.258019719767663673e+02 2.495249473871482548e-01
3.299999999999999600e-01 -2.847068342315749874e+02 2.749438725446187726e-01
-4.000000000000003553e-02 -2.748893571891068746e+02 2.015376649232798745e-01
1.899999999999999467e-01 1.570796326794896629e+02 3.057598072924194166e-01
2.099999999999999645e-01 2.945243112740431002e+02 2.265170791734738565e-01
4.999999999999998890e-01 2.945243112740431002e+02 1.777277322518179548e-01
1.999999999999999556e-01 1.570796326794896629e+02 3.512057584121779374e-01
1.899999999999999467e-01 2.945243112740431002e+02 2.905094093043542047e-01
1.799999999999999378e-01 2.945243112740431002e+02 3.411414981312986816e-01
4.600000000000000755e-01 2.159844949342982829e+02 2.592797393885147850e-01
4.300000000000000488e-01 2.159844949342982829e+02 3.067978993440673707e-01
-5.000000000000004441e-02 2.945243112740431002e+01 7.861775892301454682e-01
2.099999999999999645e-01 -2.552544031041706774e+02 2.472449048923587300e-01
2.299999999999999822e-01 -2.552544031041706774e+02 2.666001552023730681e-01
2.399999999999999911e-01 -2.552544031041706774e+02 3.137321216211187980e-01
1.099999999999999867e-01 2.945243112740431002e+02 2.338982615545106836e-01
-1.099999999999999867e-01 2.945243112740431002e+02 3.017339167400341915e-01
3.800000000000000044e-01 -2.552544031041706774e+02 2.499543293412903877e-01
-6.000000000000005329e-02 2.945243112740431002e+01 7.828440980853889064e-01
4.400000000000000577e-01 -2.552544031041706774e+02 2.114533763096629881e-01
-7.000000000000006217e-02 2.945243112740431002e+01 7.847226389743803265e-01
-7.999999999999996003e-02 2.945243112740431002e+01 7.053379041127793014e-01
2.199999999999999734e-01 -2.650718801466388186e+02 3.163931770086819140e-01
1.999999999999999556e-01 -2.650718801466388186e+02 2.722791112386811485e-01
-3.300000000000000155e-01 -2.552544031041706774e+02 2.258360306199540535e-01
9.999999999999997780e-02 -2.650718801466388186e+02 1.778501281621171770e-01
-9.999999999999997780e-02 1.570796326794896629e+02 3.365081920497773882e-01
-2.800000000000000266e-01 -2.650718801466388186e+02 1.866668272919947968e-01
-1.799999999999999933e-01 1.570796326794896629e+02 2.781992147028516937e-01
-2.900000000000000355e-01 -2.650718801466388186e+02 2.120969417268082913e-01
-2.000000000000000111e-01 1.570796326794896629e+02 3.090752566260314138e-01
-3.200000000000000067e-01 -2.650718801466388186e+02 2.855257288035603636e-01
-1.700000000000000400e-01 1.570796326794896629e+02 3.050218330786436116e-01
-1.900000000000000022e-01 1.570796326794896629e+02 3.285496180820655643e-01
-4.200000000000000400e-01 -2.650718801466388186e+02 2.991911182971538352e-01
-4.300000000000000488e-01 -2.650718801466388186e+02 3.043028102614440678e-01
-1.099999999999999867e-01 1.570796326794896629e+02 2.716918781002055083e-01


==> S1.csv <==
3.199999999999999512e-01 -4.908738521234051433e+01 7.580012349792188964e-01
3.900000000000000133e-01 2.159844949342982829e+02 3.170430913588054289e-01
-3.300000000000000155e-01 -3.926990816987241573e+01 7.884437751364731239e-01
3.099999999999999423e-01 -5.890486225480862004e+01 7.337059176289487672e-01
3.299999999999999600e-01 -5.890486225480862004e+01 6.868397065018596592e-01
-1.300000000000000044e-01 -3.926990816987241573e+01 7.426202588327401877e-01
-3.099999999999999978e-01 -3.926990816987241573e+01 7.441557049026801263e-01
-3.200000000000000067e-01 -3.926990816987241573e+01 8.185948392468289647e-01
-2.900000000000000355e-01 -5.890486225480862004e+01 7.698611178406917777e-01
-1.900000000000000022e-01 -6.872233929727671864e+01 1.106088473548493711e+00
-1.600000000000000311e-01 -6.872233929727671864e+01 8.843334584444771940e-01
-1.799999999999999933e-01 -6.872233929727671864e+01 1.049543706501729678e+00
3.599999999999999867e-01 -3.926990816987241573e+01 7.316442774025996298e-01
-1.700000000000000400e-01 -6.872233929727671864e+01 9.705030569091561699e-01
2.999999999999999334e-01 -6.872233929727671864e+01 7.062010721557943072e-01
-4.000000000000000222e-01 2.258019719767663673e+02 2.301950605685136597e-01
-4.100000000000000311e-01 2.258019719767663673e+02 2.210349746143743521e-01
-9.999999999999997780e-02 -2.945243112740431002e+01 7.180227560743944748e-01
-1.099999999999999867e-01 -2.945243112740431002e+01 7.678083945957403511e-01
-3.900000000000000133e-01 2.356194490192344801e+02 2.119931607960633957e-01
-4.699999999999999734e-01 -2.945243112740431002e+01 5.462126734939479755e-01
-3.400000000000000244e-01 -2.945243112740431002e+01 7.437630181682997055e-01
2.800000000000000266e-01 -6.872233929727671864e+01 7.230394079057804735e-01
3.499999999999999778e-01 -3.926990816987241573e+01 6.878179547680107753e-01
-1.199999999999999956e-01 -3.926990816987241573e+01 8.073186308114284060e-01
-4.500000000000000111e-01 -3.141592653589793258e+02 3.012354996177923905e-01
-3.800000000000000044e-01 -1.963495408493620786e+01 7.401848257009420173e-01
5.199999999999999067e-01 1.570796326794896629e+02 7.709338829379362990e-01
5.099999999999998979e-01 1.570796326794896629e+02 7.898727417865002431e-01
-2.300000000000000377e-01 2.945243112740431002e+01 4.071112337284580329e-01
4.999999999999998890e-01 1.570796326794896629e+02 7.550285754970520458e-01
2.900000000000000355e-01 1.570796326794896629e+02 2.429220447818845885e-01
9.999999999999997780e-02 2.945243112740431002e+01 6.102877126764884030e-01
1.099999999999999867e-01 2.945243112740431002e+01 6.306012243976193421e-01
1.199999999999999956e-01 2.945243112740431002e+01 5.861108458663046861e-01
-5.000000000000000000e-01 3.926990816987241573e+01 6.320816498111145876e-01
1.400000000000000133e-01 3.926990816987241573e+01 7.195372790161924659e-01
-5.100000000000000089e-01 4.908738521234051433e+01 6.012660064100733281e-01
1.500000000000000222e-01 4.908738521234051433e+01 7.502698558440157317e-01
1.799999999999999378e-01 4.908738521234051433e+01 6.914618325905534935e-01
-3.400000000000000244e-01 2.945243112740431002e+01 4.985269165425679772e-01
1.899999999999999467e-01 4.908738521234051433e+01 7.138865905653886124e-01
4.700000000000000844e-01 1.472621556370215501e+02 6.799811332930630892e-01
4.600000000000000755e-01 1.374446785945534373e+02 7.766115990271716951e-01
4.500000000000000666e-01 1.374446785945534373e+02 7.605994403589979580e-01
4.400000000000000577e-01 1.276272015520853387e+02 6.830284588916624156e-01
4.200000000000000400e-01 1.276272015520853387e+02 7.378330063248615955e-01
4.100000000000000311e-01 1.178097245096172401e+02 6.565317790071295567e-01
3.800000000000000044e-01 1.079922474671491415e+02 5.966643077465061396e-01
3.699999999999999956e-01 1.079922474671491415e+02 6.679077742193769707e-01
3.599999999999999867e-01 1.079922474671491415e+02 6.212629179334850926e-01
2.299999999999999822e-01 6.872233929727671864e+01 7.231033359619750689e-01
2.399999999999999911e-01 6.872233929727671864e+01 7.899876822600119253e-01
2.500000000000000000e-01 6.872233929727671864e+01 6.885499012789649820e-01
2.800000000000000266e-01 7.853981633974483145e+01 6.522438453072557651e-01
4.800000000000000933e-01 1.472621556370215501e+02 6.436351088591115710e-01
5.299999999999999156e-01 1.570796326794896629e+02 7.894795396063842841e-01
-4.799999999999999822e-01 2.945243112740431002e+01 5.607248090754755054e-01
-4.899999999999999911e-01 2.945243112740431002e+01 5.978833196426931451e-01
-3.699999999999999956e-01 -1.963495408493620786e+01 8.709762983938470482e-01
-3.599999999999999867e-01 -1.963495408493620786e+01 8.239612487747145497e-01
-3.500000000000000333e-01 -1.963495408493620786e+01 7.581280069197232629e-01
-6.000000000000005329e-02 1.963495408493620573e+02 2.328420468041556002e-01
4.000000000000000222e-01 -1.963495408493620786e+01 8.070921788248592854e-01
-2.800000000000000266e-01 1.963495408493620573e+02 1.977103275180278619e-01
3.299999999999999600e-01 1.865320638068939729e+02 3.083296875466609577e-01
3.199999999999999512e-01 1.865320638068939729e+02 3.566568738668262073e-01
3.099999999999999423e-01 1.865320638068939729e+02 3.747228618459680916e-01
2.800000000000000266e-01 1.865320638068939729e+02 2.792054943841195680e-01
-4.000000000000000222e-01 -9.817477042468103932e+00 8.641122607745063133e-01
-3.900000000000000133e-01 -9.817477042468103932e+00 7.971683251508965284e-01
-2.200000000000000289e-01 1.865320638068939729e+02 1.920635160494991445e-01
-2.700000000000000178e-01 1.865320638068939729e+02 1.841563160735810722e-01
2.600000000000000089e-01 1.767145867644258601e+02 2.896029595231546239e-01
-4.400000000000000022e-01 0.000000000000000000e+00 7.623602738114552135e-01
-4.300000000000000488e-01 0.000000000000000000e+00 8.466733909359838162e-01
-4.200000000000000400e-01 0.000000000000000000e+00 8.325151761159755859e-01
-2.000000000000000111e-01 -6.872233929727671864e+01 1.155270358904890049e+00
-4.100000000000000311e-01 0.000000000000000000e+00 8.768248812332768427e-01
-1.000000000000000888e-02 1.767145867644258601e+02 2.824375653729278568e-01
5.599999999999999423e-01 1.668971097219577473e+02 7.628402990182374666e-01
5.499999999999999334e-01 1.668971097219577473e+02 8.006507251527288371e-01
-4.500000000000000111e-01 9.817477042468103932e+00 6.864923323984126746e-01
-4.699999999999999734e-01 1.963495408493620786e+01 6.294247722908613563e-01
-4.600000000000000200e-01 1.963495408493620786e+01 6.748891798504881301e-01
0.000000000000000000e+00 1.668971097219577473e+02 2.860396926580169308e-01
-3.200000000000000067e-01 1.668971097219577473e+02 2.530972413798882048e-01
5.399999999999999245e-01 1.570796326794896629e+02 7.905899921254982976e-01
3.399999999999999689e-01 1.963495408493620573e+02 2.778817110522420197e-01
-2.100000000000000200e-01 -6.872233929727671864e+01 1.217542535504712031e+00
2.000000000000001776e-02 -9.817477042468102866e+01 7.440037476947958250e-01
-2.300000000000000377e-01 -6.872233929727671864e+01 1.213817726686425846e+00
0.000000000000000000e+00 2.748893571891068746e+02 2.547833371608372310e-01
8.999999999999996891e-02 2.748893571891068746e+02 3.097383956346682066e-01
-3.099999999999999978e-01 -2.258019719767663673e+02 2.754472664310356755e-01
2.299999999999999822e-01 2.748893571891068746e+02 2.314889521418934948e-01
-3.699999999999999956e-01 -2.258019719767663673e+02 2.584810715085504862e-01
-3.900000000000000133e-01 -2.258019719767663673e+02 3.007589627603244331e-01
-4.000000000000000222e-01 -2.258019719767663673e+02 3.402099586832869615e-01
-4.100000000000000311e-01 -2.258019719767663673e+02 2.843734346256351353e-01
-5.200000000000000178e-01 2.847068342315749874e+02 2.039509464947841522e-01
-2.999999999999999889e-01 2.847068342315749874e+02 2.340455241302366873e-01
-2.700000000000000178e-01 2.847068342315749874e+02 2.115591199262910338e-01
-1.500000000000000222e-01 2.847068342315749874e+02 2.505953298013168795e-01
-1.199999999999999956e-01 2.847068342315749874e+02 2.646159620040223759e-01
1.199999999999999956e-01 2.847068342315749874e+02 2.674016486044616947e-01
1.899999999999999467e-01 -2.454369260617025930e+02 2.252070256492269829e-01
-3.000000000000002665e-02 2.748893571891068746e+02 2.602822066243983268e-01
3.000000000000002665e-02 -2.454369260617025930e+02 2.255112420724193767e-01
-6.000000000000005329e-02 2.748893571891068746e+02 2.252066999204705711e-01
-7.999999999999996003e-02 2.748893571891068746e+02 2.726475641012612305e-01
-4.699999999999999734e-01 2.650718801466388186e+02 1.272369269442562290e-01
-2.600000000000000089e-01 2.650718801466388186e+02 2.278028987378556969e-01
-1.000000000000000888e-02 2.650718801466388186e+02 2.558249911770536511e-01
4.000000000000003553e-02 2.650718801466388186e+02 3.265219870857484774e-01
6.999999999999995115e-02 2.650718801466388186e+02 2.778836396046890922e-01
-3.300000000000000155e-01 -2.061670178918301701e+02 2.287916206373032391e-01
-3.400000000000000244e-01 -2.061670178918301701e+02 3.634359701343081728e-01
-3.500000000000000333e-01 -2.061670178918301701e+02 3.972285902055130991e-01
2.500000000000000000e-01 2.650718801466388186e+02 2.411999492065135808e-01
-2.900000000000000355e-01 2.748893571891068746e+02 2.345426797136675456e-01
-2.800000000000000266e-01 2.748893571891068746e+02 1.922940649420705195e-01
-1.400000000000000133e-01 2.748893571891068746e+02 2.928859684951006237e-01
-1.300000000000000044e-01 2.748893571891068746e+02 3.142525430466396874e-01
-9.999999999999997780e-02 2.748893571891068746e+02 2.927812203017433057e-01
-2.200000000000000289e-01 -6.872233929727671864e+01 1.280864317664759833e+00
-7.000000000000006217e-02 2.748893571891068746e+02 2.498471804865347590e-01
-6.000000000000005329e-02 -2.454369260617025930e+02 2.327653795364034994e-01
-2.500000000000000000e-01 2.945243112740431002e+02 2.400587794360990457e-01
-2.399999999999999911e-01 2.945243112740431002e+02 2.359981693423131577e-01
-1.199999999999999956e-01 -2.945243112740431002e+02 2.862634428217682991e-01
-1.300000000000000044e-01 -2.945243112740431002e+02 2.603491283207864937e-01
-1.500000000000000222e-01 -2.945243112740431002e+02 2.616306657727139329e-01
-3.900000000000000133e-01 -2.945243112740431002e+02 2.609213257663319241e-01
-4.000000000000000222e-01 -2.945243112740431002e+02 1.874982480655256745e-01
-4.100000000000000311e-01 -2.945243112740431002e+02 2.221910029207054826e-01
1.500000000000000222e-01 -3.043417883165112130e+02 2.608764595536158248e-01
-3.800000000000000044e-01 -3.043417883165112130e+02 2.924882531091835824e-01
-4.600000000000000200e-01 -3.043417883165112130e+02 2.401488600424683539e-01
5.599999999999999423e-01 -3.141592653589793258e+02 2.246506136459774927e-01
-3.099999999999999978e-01 -3.141592653589793258e+02 1.995945656983689753e-01
-3.599999999999999867e-01 -3.141592653589793258e+02 2.540494341954056545e-01
-3.699999999999999956e-01 -3.141592653589793258e+02 2.171316994872526385e-01
-4.200000000000000400e-01 -3.141592653589793258e+02 2.914068725920432867e-01
-4.400000000000000022e-01 -3.141592653589793258e+02 2.238431557462254862e-01
1.700000000000000400e-01 3.043417883165112130e+02 2.313952767985395509e-01
5.099999999999998979e-01 -2.945243112740431002e+02 2.211537161710894484e-01
-5.300000000000000266e-01 -2.847068342315749874e+02 1.949909677156911325e-01
-4.899999999999999911e-01 -2.847068342315749874e+02 2.394981015675220481e-01
1.400000000000000133e-01 2.945243112740431002e+02 2.903230852752952673e-01
0.000000000000000000e+00 -2.552544031041706774e+02 3.054690749261567140e-01
-3.000000000000002665e-02 -2.552544031041706774e+02 2.149432420309746183e-01
-5.000000000000004441e-02 -2.552544031041706774e+02 2.232274632958361760e-01
-2.999999999999999889e-01 -2.552544031041706774e+02 2.014532032619462676e-01
-1.000000000000000888e-02 -2.650718801466388186e+02 2.253380473306670906e-01
4.999999999999998890e-01 -2.748893571891068746e+02 2.046197783880466803e-01
-2.399999999999999911e-01 -1.963495408493620573e+02 2.347467613377449136e-01
7.999999999999996003e-02 -2.748893571891068746e+02 2.090120281265973601e-01
-7.000000000000006217e-02 -2.748893571891068746e+02 2.659070027748867693e-01
-7.999999999999996003e-02 -2.748893571891068746e+02 3.017269207304100753e-01
5.499999999999999334e-01 -2.847068342315749874e+02 2.776700983043329796e-01
-2.200000000000000289e-01 3.043417883165112130e+02 2.864144430883508452e-01
1.600000000000000311e-01 3.043417883165112130e+02 3.267358198702640659e-01
-4.699999999999999734e-01 -2.847068342315749874e+02 3.285016278886255803e-01
-4.799999999999999822e-01 -2.847068342315749874e+02 2.948243332887070522e-01
4.000000000000003553e-02 -2.748893571891068746e+02 1.835865941629693243e-01
5.999999999999994227e-02 2.552544031041706774e+02 2.735794797863984051e-01
1.500000000000000222e-01 -2.159844949342982829e+02 1.772197521988386204e-01
3.000000000000002665e-02 2.552544031041706774e+02 2.056016309903737904e-01
-1.000000000000000888e-02 -9.817477042468102866e+01 7.436930279243293418e-01
0.000000000000000000e+00 -9.817477042468102866e+01 8.207527326136792034e-01
1.000000000000000888e-02 -9.817477042468102866e+01 7.731578983039992803e-01
-3.300000000000000155e-01 2.454369260617025930e+02 2.369178204377613006e-01
4.000000000000003553e-02 -9.817477042468102866e+01 6.372725182813911982e-01
5.999999999999994227e-02 -9.817477042468102866e+01 6.860254646266654710e-01
6.999999999999995115e-02 -9.817477042468102866e+01 7.368497348474004616e-01
7.999999999999996003e-02 -9.817477042468102866e+01 6.973815597054844329e-01
8.999999999999996891e-02 -9.817477042468102866e+01 6.960377788300404767e-01
9.999999999999997780e-02 -9.817477042468102866e+01 6.815722749762607169e-01
1.199999999999999956e-01 -9.817477042468102866e+01 7.052787624425878032e-01
1.300000000000000044e-01 -9.817477042468102866e+01 7.540100618363445584e-01
1.400000000000000133e-01 -9.817477042468102866e+01 7.491908291428313049e-01
-2.999999999999999889e-01 -8.835729338221293006e+01 7.120068837776907245e-01
-1.500000000000000222e-01 -8.835729338221293006e+01 8.308515960862465910e-01
-1.400000000000000133e-01 -8.835729338221293006e+01 7.562762647258434168e-01
4.999999999999993339e-02 2.552544031041706774e+02 2.551253716291643769e-01
-1.300000000000000044e-01 -8.835729338221293006e+01 7.628319401221684837e-01
-1.199999999999999956e-01 -8.835729338221293006e+01 8.516298492099764195e-01
-1.099999999999999867e-01 -8.835729338221293006e+01 8.210409995282975659e-01
-9.999999999999997780e-02 -8.835729338221293006e+01 7.672310781812884395e-01
1.099999999999999867e-01 -8.835729338221293006e+01 6.540159737931880990e-01
1.500000000000000222e-01 -8.835729338221293006e+01 6.562758334306678654e-01
-3.500000000000000333e-01 2.454369260617025930e+02 2.402215558977399967e-01
1.700000000000000400e-01 -7.853981633974483145e+01 6.317101219546528146e-01
1.799999999999999378e-01 -7.853981633974483145e+01 7.302391756584608595e-01
1.899999999999999467e-01 -7.853981633974483145e+01 8.031919262643681945e-01
2.299999999999999822e-01 -7.853981633974483145e+01 7.237913163899011293e-01
-3.699999999999999956e-01 2.454369260617025930e+02 2.642689451633444819e-01
-2.800000000000000266e-01 -6.872233929727671864e+01 8.239026304162879732e-01
-2.700000000000000178e-01 -6.872233929727671864e+01 9.531713764554863300e-01
4.999999999999993339e-02 -9.817477042468102866e+01 6.704109710844772252e-01
-6.000000000000005329e-02 -9.817477042468102866e+01 6.523836566019666217e-01
-4.400000000000000022e-01 -1.374446785945534373e+02 6.927575205563605287e-01
1.300000000000000044e-01 2.454369260617025930e+02 1.938387448338396712e-01
1.400000000000000133e-01 2.454369260617025930e+02 2.563843781100028640e-01
-4.899999999999999911e-01 -1.472621556370215501e+02 6.464477367979927225e-01
-5.000000000000004441e-02 -9.817477042468102866e+01 6.328238444808328422e-01
5.099999999999998979e-01 2.454369260617025930e+02 2.780394889173394835e-01
-3.599999999999999867e-01 2.552544031041706774e+02 2.997475969284558728e-01
-3.400000000000000244e-01 2.552544031041706774e+02 3.110285270598667773e-01
-2.600000000000000089e-01 -6.872233929727671864e+01 1.018956436730847459e+00
-3.200000000000000067e-01 2.552544031041706774e+02 2.530455454667672743e-01
-2.500000000000000000e-01 -6.872233929727671864e+01 1.102191055712206103e+00
-2.399999999999999911e-01 -6.872233929727671864e+01 1.147137614758705793e+00
2.500000000000000000e-01 -1.767145867644258601e+02 2.293221876557486327e-01
-3.099999999999999978e-01 2.552544031041706774e+02 2.394302244714712757e-01
-2.800000000000000266e-01 -1.865320638068939729e+02 3.011050279944013086e-01
9.999999999999997780e-02 2.454369260617025930e+02 2.235585552443920543e-01
7.999999999999996003e-02 2.454369260617025930e+02 2.407554641101362913e-01
-3.800000000000000044e-01 2.454369260617025930e+02 1.882616089189062814e-01
-7.999999999999996003e-02 -9.817477042468102866e+01 6.954366229184876236e-01
-7.000000000000006217e-02 -9.817477042468102866e+01 6.825219089709874121e-01
-4.100000000000000311e-01 -1.276272015520853387e+02 6.924605900392023505e-01
-3.699999999999999956e-01 -1.178097245096172401e+02 7.528463346880137630e-01
-3.200000000000000067e-01 -9.817477042468102866e+01 7.509198091826512211e-01
-3.599999999999999867e-01 -1.178097245096172401e+02 7.190065743639897367e-01
-3.099999999999999978e-01 -9.817477042468102866e+01 7.477249343885233879e-01
-8.999999999999996891e-02 -9.817477042468102866e+01 6.577649297560697050e-01
-3.300000000000000155e-01 -9.817477042468102866e+01 7.072928727272571603e-01


==> S2.csv <==
2.900000000000000355e-01 3.043417883165112130e+02 2.394905595916235752e-01
-2.000000000000001776e-02 9.817477042468102866e+01 7.382296132137521338e-01
2.800000000000000266e-01 3.043417883165112130e+02 3.093167352553150007e-01
4.999999999999993339e-02 9.817477042468102866e+01 9.152012551891394176e-01
3.800000000000000044e-01 3.043417883165112130e+02 3.127903702892247950e-01
2.099999999999999645e-01 8.835729338221293006e+01 6.682749344603626795e-01
-5.000000000000004441e-02 1.079922474671491415e+02 6.761365140625742454e-01
1.999999999999999556e-01 8.835729338221293006e+01 7.070221468987676339e-01
1.300000000000000044e-01 8.835729338221293006e+01 7.889856375494199714e-01
-1.700000000000000400e-01 2.356194490192344801e+02 2.978860901667081951e-01
1.700000000000000400e-01 9.817477042468102866e+01 8.087525335341698707e-01
-1.600000000000000311e-01 2.356194490192344801e+02 2.848810044464086255e-01
1.600000000000000311e-01 9.817477042468102866e+01 8.417057736782763699e-01
-3.000000000000002665e-02 9.817477042468102866e+01 7.581389808536694863e-01
4.800000000000000933e-01 2.356194490192344801e+02 2.245009860950431535e-01
2.399999999999999911e-01 2.356194490192344801e+02 1.892548648509425335e-01
3.199999999999999512e-01 3.043417883165112130e+02 2.573991498091054431e-01
3.499999999999999778e-01 3.043417883165112130e+02 2.969435255821892827e-01
1.500000000000000222e-01 9.817477042468102866e+01 7.772786355992711282e-01
1.400000000000000133e-01 9.817477042468102866e+01 7.531409714828721791e-01
2.000000000000001776e-02 9.817477042468102866e+01 8.519691356227825363e-01
-2.100000000000000200e-01 2.356194490192344801e+02 2.734784560186175884e-01
1.099999999999999867e-01 9.817477042468102866e+01 8.268335754194120479e-01
-4.000000000000003553e-02 9.817477042468102866e+01 7.269821216153465882e-01
3.000000000000002665e-02 9.817477042468102866e+01 9.046864524772278982e-01
4.000000000000003553e-02 9.817477042468102866e+01 9.207493260475969610e-01
1.000000000000000888e-02 9.817477042468102866e+01 7.745020900171556422e-01
1.199999999999999956e-01 9.817477042468102866e+01 7.479248162852314419e-01
-1.500000000000000222e-01 1.570796326794896629e+02 2.272947624671932676e-01
2.600000000000000089e-01 3.043417883165112130e+02 2.942596959683265179e-01
1.999999999999999556e-01 2.552544031041706774e+02 1.797270933142143812e-01
4.300000000000000488e-01 2.552544031041706774e+02 2.274652277578391169e-01
1.000000000000000888e-02 1.865320638068939729e+02 1.546410610426448839e-01
-1.099999999999999867e-01 2.650718801466388186e+02 2.445025826021790250e-01
-8.999999999999996891e-02 2.650718801466388186e+02 1.916191310749875421e-01
1.000000000000000888e-02 2.650718801466388186e+02 2.258015132425625349e-01
-2.600000000000000089e-01 1.865320638068939729e+02 2.059852443628190088e-01
1.700000000000000400e-01 2.159844949342982829e+02 1.965476500311404418e-01
-1.799999999999999933e-01 2.454369260617025930e+02 2.785940552588416219e-01
-2.200000000000000289e-01 2.454369260617025930e+02 2.196177842584893791e-01
4.100000000000000311e-01 2.748893571891068746e+02 2.520983296607255952e-01
-5.100000000000000089e-01 2.847068342315749874e+02 2.151207427910373227e-01
9.999999999999997780e-02 8.835729338221293006e+01 8.301458311407744484e-01
-4.000000000000003553e-02 2.847068342315749874e+02 2.525684842379113948e-01
3.900000000000000133e-01 2.847068342315749874e+02 2.799739559947696521e-01
4.500000000000000666e-01 2.847068342315749874e+02 1.858575559829858670e-01
-5.000000000000000000e-01 2.945243112740431002e+02 1.830154019979127189e-01
3.699999999999999956e-01 2.258019719767663673e+02 2.895816670718901475e-01
3.499999999999999778e-01 2.258019719767663673e+02 2.986159623003031283e-01
-2.500000000000000000e-01 1.472621556370215501e+02 2.491416835214735892e-01
-5.400000000000000355e-01 3.043417883165112130e+02 2.168517263297378983e-01
-5.600000000000000533e-01 3.043417883165112130e+02 1.605211064100687535e-01
5.299999999999999156e-01 2.945243112740431002e+02 2.101509210373014580e-01
-2.500000000000000000e-01 2.356194490192344801e+02 2.576660801744171114e-01
2.099999999999999645e-01 2.258019719767663673e+02 1.817817202224968343e-01
4.000000000000000222e-01 2.945243112740431002e+02 2.304944166085166057e-01
-1.500000000000000222e-01 2.258019719767663673e+02 2.681424239096406037e-01
3.599999999999999867e-01 2.945243112740431002e+02 4.333974746253094756e-01
3.399999999999999689e-01 2.945243112740431002e+02 3.715713347623075258e-01
-1.900000000000000022e-01 2.258019719767663673e+02 2.238494524560151189e-01
2.700000000000000178e-01 2.945243112740431002e+02 2.848682880895673786e-01
4.600000000000000755e-01 2.945243112740431002e+02 1.934167791841501505e-01
8.999999999999996891e-02 8.835729338221293006e+01 8.981000309010368499e-01
4.300000000000000488e-01 -9.817477042468103932e+00 8.815322936797249653e-01
6.999999999999995115e-02 8.835729338221293006e+01 8.972813467622063888e-01
5.599999999999999423e-01 -1.570796326794896629e+02 4.857511891222934808e-01
3.699999999999999956e-01 2.945243112740431002e+01 6.435151757302297604e-01
3.800000000000000044e-01 2.945243112740431002e+01 7.081461938877344764e-01
3.900000000000000133e-01 2.945243112740431002e+01 7.652634429184649312e-01
5.099999999999998979e-01 2.945243112740431002e+01 6.960594591375440787e-01
5.199999999999999067e-01 2.945243112740431002e+01 6.856727200246087728e-01
3.299999999999999600e-01 -2.258019719767663673e+02 2.764536033685343064e-01
3.199999999999999512e-01 -2.258019719767663673e+02 3.129219283982827005e-01
5.299999999999999156e-01 3.926990816987241573e+01 6.964853613277508515e-01
2.800000000000000266e-01 -2.258019719767663673e+02 2.935633031449983998e-01
3.399999999999999689e-01 4.908738521234051433e+01 6.900641759165615507e-01
3.499999999999999778e-01 4.908738521234051433e+01 6.411046328603270394e-01
5.399999999999999245e-01 4.908738521234051433e+01 7.078221020939069463e-01
5.499999999999999334e-01 4.908738521234051433e+01 6.936002469640910606e-01
-4.899999999999999911e-01 -3.926990816987241573e+01 6.001374714086474826e-01
7.999999999999996003e-02 8.835729338221293006e+01 9.021514275133188931e-01
5.399999999999999245e-01 -4.908738521234051433e+01 5.975423477357579838e-01
3.900000000000000133e-01 -1.963495408493620786e+01 7.660505965840204157e-01
-5.400000000000000355e-01 5.890486225480862004e+01 6.459540701397924467e-01
-5.300000000000000266e-01 5.890486225480862004e+01 6.843036365278366562e-01
-1.799999999999999933e-01 -2.356194490192344801e+02 2.483853000762470675e-01
2.900000000000000355e-01 -2.159844949342982829e+02 2.695057999246379676e-01
5.199999999999999067e-01 -2.159844949342982829e+02 2.705361546824207042e-01
3.699999999999999956e-01 -2.945243112740431002e+01 7.219793861672635371e-01
3.800000000000000044e-01 -2.945243112740431002e+01 7.686048437587750248e-01
4.100000000000000311e-01 -1.963495408493620786e+01 8.147793055159978648e-01
4.800000000000000933e-01 -1.963495408493620786e+01 8.368676218659869548e-01
4.899999999999998801e-01 -1.963495408493620786e+01 8.397464463234592946e-01
4.999999999999998890e-01 -1.963495408493620786e+01 8.293384558004823770e-01
5.199999999999999067e-01 -1.963495408493620786e+01 7.722901682808460677e-01
3.099999999999999423e-01 -1.963495408493620573e+02 3.168259995372373350e-01
1.099999999999999867e-01 -1.963495408493620573e+02 1.919635643948631176e-01
-2.000000000000001776e-02 -1.963495408493620573e+02 3.142886735893927752e-01
-3.000000000000002665e-02 -1.963495408493620573e+02 2.257064040017142115e-01
4.200000000000000400e-01 -9.817477042468103932e+00 8.516565127983493078e-01
-5.200000000000000178e-01 5.890486225480862004e+01 6.019614601364230433e-01
4.700000000000000844e-01 3.043417883165112130e+02 2.230566905818424372e-01
4.700000000000000844e-01 -9.817477042468103932e+00 9.772463819152231723e-01
-5.300000000000000266e-01 0.000000000000000000e+00 4.624333859181488093e-01
-2.500000000000000000e-01 -1.963495408493620573e+02 3.135695335094855207e-01
-2.700000000000000178e-01 -1.963495408493620573e+02 2.187658786616490381e-01
4.500000000000000666e-01 0.000000000000000000e+00 9.841185344581109273e-01
4.600000000000000755e-01 0.000000000000000000e+00 1.048120675655527023e+00
2.700000000000000178e-01 -2.061670178918301701e+02 2.616463385962446431e-01
2.000000000000001776e-02 -2.061670178918301701e+02 2.324948995698886967e-01
-1.000000000000000888e-02 -2.061670178918301701e+02 2.056199248822651038e-01
5.099999999999998979e-01 -2.945243112740431002e+01 8.380348225423206454e-01
4.400000000000000577e-01 -9.817477042468103932e+00 9.248306592199313503e-01
-2.200000000000000289e-01 -2.356194490192344801e+02 2.306328948776971144e-01
1.000000000000000888e-02 -2.356194490192344801e+02 2.053047186934952306e-01
5.599999999999999423e-01 5.890486225480862004e+01 6.102333512742178501e-01
-1.600000000000000311e-01 -2.552544031041706774e+02 2.965361907722645074e-01
-1.700000000000000400e-01 -2.552544031041706774e+02 2.968478372083790950e-01
2.600000000000000089e-01 6.872233929727671864e+01 6.705185864830383036e-01
-4.000000000000003553e-02 -2.945243112740431002e+02 2.078925881190974156e-01
-4.000000000000003553e-02 -9.817477042468102866e+01 6.757185543444609310e-01
-1.400000000000000133e-01 -2.847068342315749874e+02 2.464773140105686322e-01
3.000000000000002665e-02 -9.817477042468102866e+01 6.548025222200173356e-01
-5.200000000000000178e-01 -5.890486225480862004e+01 4.770680156059425303e-01
1.400000000000000133e-01 -2.748893571891068746e+02 1.788230866744126013e-01
-8.999999999999996891e-02 -2.847068342315749874e+02 2.787177539889173494e-01
-3.000000000000002665e-02 -9.817477042468102866e+01 6.653345250562686664e-01
-2.000000000000001776e-02 -9.817477042468102866e+01 6.677362155980586245e-01
-5.300000000000000266e-01 -5.890486225480862004e+01 5.586251427196461394e-01
2.700000000000000178e-01 -6.872233929727671864e+01 7.322493359143695812e-01
-2.500000000000000000e-01 -2.748893571891068746e+02 2.168010963513207212e-01
-5.400000000000000355e-01 -2.748893571891068746e+02 1.895634132575585717e-01
2.600000000000000089e-01 -6.872233929727671864e+01 7.749184523768644084e-01
2.500000000000000000e-01 -6.872233929727671864e+01 7.269963624014320613e-01
1.700000000000000400e-01 -2.552544031041706774e+02 2.312161241695180336e-01
-9.999999999999997780e-02 -2.945243112740431002e+02 2.728121820783341867e-01
-1.700000000000000400e-01 -3.043417883165112130e+02 2.687279730340884631e-01
5.999999999999994227e-02 8.835729338221293006e+01 8.951678463730947666e-01
-5.600000000000000533e-01 6.872233929727671864e+01 6.120868136913298896e-01
-5.500000000000000444e-01 6.872233929727671864e+01 6.332286531030804078e-01
4.000000000000000222e-01 -2.454369260617025930e+02 2.607353080358404962e-01
3.800000000000000044e-01 -2.454369260617025930e+02 2.772712641756325813e-01
2.199999999999999734e-01 -2.454369260617025930e+02 2.646350783198336831e-01
3.099999999999999423e-01 -3.141592653589793258e+02 3.556261463650134957e-01
2.099999999999999645e-01 -2.454369260617025930e+02 2.889477214443954556e-01
-1.900000000000000022e-01 -2.454369260617025930e+02 2.795159891199968660e-01
-2.000000000000000111e-01 -2.454369260617025930e+02 2.437269822989152623e-01
-2.100000000000000200e-01 -2.454369260617025930e+02 1.794435702423659851e-01
-2.300000000000000377e-01 -2.454369260617025930e+02 2.104167452955440221e-01
3.299999999999999600e-01 -3.141592653589793258e+02 3.318181492369784436e-01
3.399999999999999689e-01 -4.908738521234051433e+01 6.575533170367646729e-01
3.699999999999999956e-01 -3.141592653589793258e+02 2.579877302700931962e-01
3.900000000000000133e-01 -2.552544031041706774e+02 2.554972963842846445e-01
3.699999999999999956e-01 -2.552544031041706774e+02 2.864187913245081485e-01
-1.099999999999999867e-01 -3.043417883165112130e+02 2.687461769282699087e-01
2.199999999999999734e-01 7.853981633974483145e+01 6.721899842988546814e-01


==> S3.csv <==
-3.400000000000000244e-01 2.454369260617025930e+02 2.357528197837482353e-01
-5.600000000000000533e-01 -7.853981633974483145e+01 6.481163935437579404e-01
-1.900000000000000022e-01 -1.668971097219577473e+02 2.610554314403051857e-01
-3.099999999999999978e-01 2.552544031041706774e+02 1.804585886455034871e-01
3.000000000000002665e-02 2.454369260617025930e+02 2.113490518309433241e-01
4.500000000000000666e-01 -1.374446785945534373e+02 5.842199582979853423e-01
1.799999999999999378e-01 -1.472621556370215501e+02 3.857880219930502341e-01
4.200000000000000400e-01 -1.276272015520853387e+02 5.673941709012351176e-01
1.700000000000000400e-01 -1.472621556370215501e+02 3.664604778432403176e-01
3.800000000000000044e-01 -1.178097245096172401e+02 5.742433958035877417e-01
-2.000000000000000111e-01 -1.767145867644258601e+02 2.895770570658730558e-01
4.000000000000000222e-01 -1.178097245096172401e+02 5.870647504370504199e-01
-2.200000000000000289e-01 -1.570796326794896629e+02 2.973664393278962481e-01
-3.800000000000000044e-01 2.552544031041706774e+02 2.099746487901840708e-01
-1.799999999999999933e-01 -1.668971097219577473e+02 2.452449365804780790e-01
4.600000000000000755e-01 -1.374446785945534373e+02 6.139132420262847223e-01
2.500000000000000000e-01 -1.767145867644258601e+02 2.440022398735240405e-01
-1.600000000000000311e-01 -1.767145867644258601e+02 2.081558223458264412e-01
4.100000000000000311e-01 -1.178097245096172401e+02 6.404298845308574739e-01
-2.100000000000000200e-01 -1.767145867644258601e+02 2.608661662246355428e-01
1.500000000000000222e-01 -2.159844949342982829e+02 2.146349747720679157e-01
-3.699999999999999956e-01 -1.963495408493620573e+02 2.888079167007289172e-01
5.499999999999999334e-01 -2.552544031041706774e+02 2.459566407148694456e-01
3.599999999999999867e-01 -2.552544031041706774e+02 2.747503260549023496e-01
1.500000000000000222e-01 2.945243112740431002e+02 2.303182488620380275e-01
3.499999999999999778e-01 -2.650718801466388186e+02 2.977203444875300420e-01
2.999999999999999334e-01 -2.650718801466388186e+02 2.999445289461128983e-01
3.399999999999999689e-01 -2.748893571891068746e+02 3.458634729645207462e-01
3.000000000000002665e-02 -2.748893571891068746e+02 2.137285052430647203e-01
0.000000000000000000e+00 -2.748893571891068746e+02 2.109703702287575589e-01
-7.000000000000006217e-02 -2.748893571891068746e+02 2.807599881440488998e-01
2.000000000000001776e-02 -2.847068342315749874e+02 1.869550485632583137e-01
-1.000000000000000888e-02 -2.847068342315749874e+02 1.960608588396252627e-01
-5.000000000000004441e-02 -2.847068342315749874e+02 2.331586377391447196e-01
1.300000000000000044e-01 3.043417883165112130e+02 2.535536452318440381e-01
5.999999999999994227e-02 -2.945243112740431002e+02 2.123859833705415978e-01
4.000000000000003553e-02 -2.945243112740431002e+02 1.917537196966713209e-01
-4.500000000000000111e-01 2.945243112740431002e+02 1.754019711234583723e-01
4.800000000000000933e-01 -2.454369260617025930e+02 2.759827674670470299e-01
4.899999999999998801e-01 -2.454369260617025930e+02 2.671145651700401746e-01
-3.599999999999999867e-01 -2.258019719767663673e+02 2.190271375397442322e-01
-3.900000000000000133e-01 -1.963495408493620573e+02 2.482527909305279612e-01
-1.199999999999999956e-01 -2.061670178918301701e+02 1.494575970104917162e-01
-2.800000000000000266e-01 -2.061670178918301701e+02 3.077545610393751518e-01
-2.999999999999999889e-01 -2.061670178918301701e+02 2.590467987883460776e-01
-3.099999999999999978e-01 -2.061670178918301701e+02 3.222813195072979919e-01
-3.800000000000000044e-01 -2.061670178918301701e+02 3.177538605403199545e-01
-4.600000000000000200e-01 2.748893571891068746e+02 2.340128789386048402e-01
-3.500000000000000333e-01 -1.865320638068939729e+02 2.628002492594030404e-01
-3.599999999999999867e-01 2.748893571891068746e+02 1.784800975499583053e-01
-4.100000000000000311e-01 -2.061670178918301701e+02 2.701344051241246769e-01
2.800000000000000266e-01 -7.853981633974483145e+01 6.903995346478299933e-01
-2.399999999999999911e-01 -2.159844949342982829e+02 2.269832816106442941e-01
2.500000000000000000e-01 -2.258019719767663673e+02 2.017075012274627543e-01
4.000000000000003553e-02 2.748893571891068746e+02 2.103155838208747852e-01
1.300000000000000044e-01 -2.258019719767663673e+02 1.533576286423428969e-01
-7.000000000000006217e-02 -2.258019719767663673e+02 2.162030071626633854e-01
-4.000000000000000222e-01 -2.061670178918301701e+02 2.831867742321890757e-01
-5.500000000000000444e-01 -6.872233929727671864e+01 6.234550378259986481e-01
5.499999999999999334e-01 -4.908738521234051433e+01 5.571703704001925717e-01
1.999999999999999556e-01 -6.872233929727671864e+01 7.662761044408472610e-01
-1.900000000000000022e-01 6.872233929727671864e+01 1.102299724566114580e+00
-2.000000000000000111e-01 6.872233929727671864e+01 1.107753511712689765e+00
-3.900000000000000133e-01 1.079922474671491415e+02 5.997484137796098569e-01
-3.800000000000000044e-01 1.079922474671491415e+02 5.666291886985689308e-01
-3.699999999999999956e-01 1.079922474671491415e+02 6.330761322090058263e-01
-3.599999999999999867e-01 1.079922474671491415e+02 6.522665761685818575e-01
-2.100000000000000200e-01 6.872233929727671864e+01 1.082659474417281942e+00
-2.200000000000000289e-01 6.872233929727671864e+01 1.114812062088760714e+00
-2.300000000000000377e-01 6.872233929727671864e+01 1.080221194746970870e+00
-2.399999999999999911e-01 6.872233929727671864e+01 9.979694630863513716e-01
-4.300000000000000488e-01 1.178097245096172401e+02 6.216229871925385009e-01
-4.100000000000000311e-01 1.178097245096172401e+02 6.346383784267173311e-01
-4.000000000000000222e-01 1.178097245096172401e+02 6.184052653306307823e-01
-2.500000000000000000e-01 6.872233929727671864e+01 8.983764007624744918e-01
-4.400000000000000022e-01 1.276272015520853387e+02 6.447482037412461953e-01
3.199999999999999512e-01 5.890486225480862004e+01 6.864635909039228379e-01
3.099999999999999423e-01 5.890486225480862004e+01 6.389847902202774321e-01
-4.500000000000000111e-01 1.374446785945534373e+02 5.927606543890852064e-01
-5.000000000000000000e-01 1.472621556370215501e+02 7.012180858837547826e-01
-4.899999999999999911e-01 1.472621556370215501e+02 7.343966986001267960e-01
-4.799999999999999822e-01 1.472621556370215501e+02 6.304492136588468743e-01
-4.699999999999999734e-01 1.472621556370215501e+02 6.866152868557529043e-01
-4.600000000000000200e-01 1.472621556370215501e+02 7.013242351308525135e-01
-1.799999999999999933e-01 6.872233929727671864e+01 1.053439243417854998e+00
-5.200000000000000178e-01 1.570796326794896629e+02 5.907531794716149864e-01
-1.700000000000000400e-01 6.872233929727671864e+01 9.218316427501048738e-01
2.700000000000000178e-01 6.872233929727671864e+01 6.827551173883287250e-01
-9.999999999999997780e-02 8.835729338221293006e+01 7.458476707304275699e-01
-1.099999999999999867e-01 8.835729338221293006e+01 8.122758841937286478e-01
-1.199999999999999956e-01 8.835729338221293006e+01 8.505131783868740136e-01
-1.300000000000000044e-01 8.835729338221293006e+01 8.148163156781056404e-01
-1.400000000000000133e-01 8.835729338221293006e+01 7.589029595237143377e-01
-3.200000000000000067e-01 9.817477042468102866e+01 6.317488432850140168e-01
-3.099999999999999978e-01 9.817477042468102866e+01 7.005103225440305614e-01
-2.999999999999999889e-01 9.817477042468102866e+01 6.881446933097958851e-01
-8.999999999999996891e-02 9.817477042468102866e+01 6.412377477983817187e-01
-7.999999999999996003e-02 9.817477042468102866e+01 6.125528981418061347e-01
-7.000000000000006217e-02 9.817477042468102866e+01 6.344602984757903297e-01
-6.000000000000005329e-02 9.817477042468102866e+01 6.663297340091733911e-01
-2.800000000000000266e-01 8.835729338221293006e+01 6.560247660726815644e-01
-2.900000000000000355e-01 8.835729338221293006e+01 6.918935709147064905e-01
-1.000000000000000888e-02 9.817477042468102866e+01 6.560878658770584737e-01
0.000000000000000000e+00 9.817477042468102866e+01 7.307904532954256904e-01
1.899999999999999467e-01 7.853981633974483145e+01 7.168738696033540858e-01
1.799999999999999378e-01 7.853981633974483145e+01 6.811225218433792916e-01
-1.500000000000000222e-01 7.853981633974483145e+01 7.732586137121726377e-01
-2.600000000000000089e-01 7.853981633974483145e+01 7.758415822625038816e-01
-2.700000000000000178e-01 7.853981633974483145e+01 7.177158182937372066e-01
-4.699999999999999734e-01 7.853981633974483145e+01 4.738283006105848405e-01
2.800000000000000266e-01 6.872233929727671864e+01 6.933867731413583257e-01
-1.600000000000000311e-01 6.872233929727671864e+01 8.468282219603893157e-01
-5.100000000000000089e-01 1.570796326794896629e+02 6.737466598612530388e-01
3.599999999999999867e-01 3.926990816987241573e+01 6.250194879996174846e-01
-3.099999999999999978e-01 3.926990816987241573e+01 6.205848268143524527e-01
2.700000000000000178e-01 2.061670178918301701e+02 2.760288887024917037e-01
4.000000000000000222e-01 2.061670178918301701e+02 2.421583504681841803e-01
-3.400000000000000244e-01 -2.945243112740431002e+01 4.640514707869068944e-01
-3.500000000000000333e-01 -2.945243112740431002e+01 5.699572055543409288e-01
-4.799999999999999822e-01 -2.945243112740431002e+01 6.180671605580246863e-01
2.600000000000000089e-01 2.159844949342982829e+02 3.160998395218632129e-01
5.299999999999999156e-01 -3.926990816987241573e+01 6.094206495783932587e-01
1.500000000000000222e-01 -3.926990816987241573e+01 7.506059628751724500e-01
1.400000000000000133e-01 -3.926990816987241573e+01 7.363281728929574887e-01
-5.000000000000000000e-01 -3.926990816987241573e+01 5.683879153656967720e-01
-2.999999999999999889e-01 2.258019719767663673e+02 2.327796816874980190e-01
-2.900000000000000355e-01 2.258019719767663673e+02 2.259703225591932207e-01
1.700000000000000400e-01 -4.908738521234051433e+01 6.674583633641338887e-01
1.600000000000000311e-01 -4.908738521234051433e+01 7.271235967750089291e-01
-5.100000000000000089e-01 -4.908738521234051433e+01 5.668876322776899013e-01
5.599999999999999423e-01 -5.890486225480862004e+01 6.223541758116536426e-01
1.899999999999999467e-01 -5.890486225480862004e+01 7.580874886912059019e-01
4.200000000000000400e-01 2.258019719767663673e+02 2.771706254011084281e-01
2.399999999999999911e-01 -6.872233929727671864e+01 7.719316790210172252e-01
2.299999999999999822e-01 -6.872233929727671864e+01 7.746761501378358616e-01
2.199999999999999734e-01 -6.872233929727671864e+01 7.133718064092622324e-01
2.099999999999999645e-01 -6.872233929727671864e+01 7.119639541078273126e-01
7.999999999999996003e-02 2.356194490192344801e+02 2.219307533303807867e-01
-4.699999999999999734e-01 -1.963495408493620786e+01 6.494726891117390544e-01
-4.600000000000000200e-01 -1.963495408493620786e+01 6.456124272394223595e-01
-4.500000000000000111e-01 -1.963495408493620786e+01 6.366761615048580625e-01
-6.000000000000005329e-02 1.963495408493620573e+02 3.089693927812136032e-01
-3.200000000000000067e-01 3.926990816987241573e+01 6.248187577884508626e-01
-9.999999999999997780e-02 2.945243112740431002e+01 7.620530784150917336e-01
-1.099999999999999867e-01 2.945243112740431002e+01 7.854556733974834559e-01
-1.199999999999999956e-01 2.945243112740431002e+01 7.572594969955538380e-01
-3.300000000000000155e-01 2.945243112740431002e+01 6.093066928453320097e-01
-3.400000000000000244e-01 2.945243112740431002e+01 5.710129590098568242e-01
-4.699999999999999734e-01 2.945243112740431002e+01 4.975150570845253695e-01
-8.999999999999996891e-02 1.963495408493620786e+01 6.698734788192605150e-01
-5.600000000000000533e-01 1.668971097219577473e+02 6.067558779190359575e-01
-5.500000000000000444e-01 1.668971097219577473e+02 6.197520705025049148e-01
-5.400000000000000355e-01 1.668971097219577473e+02 6.948544496976472029e-01
-5.400000000000000355e-01 -6.872233929727671864e+01 5.475617856663456129e-01
-5.300000000000000266e-01 1.668971097219577473e+02 6.027078731872852480e-01
-3.599999999999999867e-01 1.963495408493620786e+01 6.990720649200707904e-01
-3.699999999999999956e-01 1.963495408493620786e+01 6.805245362700012013e-01
-3.800000000000000044e-01 9.817477042468103932e+00 5.884348644300044784e-01
-4.000000000000000222e-01 0.000000000000000000e+00 6.666593280144522682e-01
-4.100000000000000311e-01 0.000000000000000000e+00 6.953932328507193006e-01
-4.200000000000000400e-01 0.000000000000000000e+00 7.131159071252767268e-01
-4.300000000000000488e-01 0.000000000000000000e+00 7.319672374439304408e-01
-3.900000000000000133e-01 -9.817477042468103932e+00 6.325790099685388856e-01
-1.600000000000000311e-01 1.865320638068939729e+02 3.063069431049207370e-01
0.000000000000000000e+00 1.865320638068939729e+02 1.689382896802119338e-01
-4.400000000000000022e-01 -9.817477042468103932e+00 7.159117695659786840e-01
-3.500000000000000333e-01 1.963495408493620786e+01 6.348597039083794247e-01
5.199999999999999067e-01 3.043417883165112130e+02 1.643113784612721673e-01


==> SNRCRB.csv <==
-2.000000000000000000e+01 2.078102350234985352e+00 1.498499155044555664e+00 6.340979576110839844e+00 5.595440387725830078e+00 1.731345748901367188e+01 2.187662363052368164e+00 1.986744642257690430e+00 1.985826373100280762e+00 2.144180774688720703e+00 1.497966170310974121e+00 1.497871518135070801e+00 1.498682260513305664e+00 1.499476194381713867e+00 6.336595535278320312e+00 6.346799373626708984e+00 6.346520423889160156e+00 6.333992481231689453e+00 5.588903903961181641e+00 5.591611862182617188e+00 5.597819328308105469e+00 5.603415489196777344e+00 1.730344009399414062e+01 1.732346916198730469e+01 1.732497787475585938e+01 1.730192756652832031e+01
-1.750000000000000000e+01 1.558356881141662598e+00 1.123715877532958984e+00 4.755064010620117188e+00 4.195988178253173828e+00 1.298326110839843750e+01 1.640515208244323730e+00 1.489848256111145020e+00 1.489159584045410156e+00 1.607908725738525391e+00 1.123316168785095215e+00 1.123245120048522949e+00 1.123853206634521484e+00 1.124448537826538086e+00 4.751776218414306641e+00 4.759428024291992188e+00 4.759219169616699219e+00 4.749824523925781250e+00 4.191086292266845703e+00 4.193117141723632812e+00 4.197772026062011719e+00 4.201968669891357422e+00 1.297574901580810547e+01 1.299076938629150391e+01 1.299190044403076172e+01 1.297461509704589844e+01
-1.500000000000000000e+01 1.168602824211120605e+00 8.426679968833923340e-01 3.565794706344604492e+00 3.146547317504882812e+00 9.736071586608886719e+00 1.230212807655334473e+00 1.117228507995605469e+00 1.116712212562561035e+00 1.205761432647705078e+00 8.423682451248168945e-01 8.423150181770324707e-01 8.427709341049194336e-01 8.432174324989318848e-01 3.563329219818115234e+00 3.569067239761352539e+00 3.568910598754882812e+00 3.561865568161010742e+00 3.142871379852294922e+00 3.144394159317016602e+00 3.147885084152221680e+00 3.151031970977783203e+00 9.730439186096191406e+00 9.741702079772949219e+00 9.742549896240234375e+00 9.729588508605957031e+00
-1.250000000000000000e+01 8.763285279273986816e-01 6.319118738174438477e-01 2.673969030380249023e+00 2.359577655792236328e+00 7.301024436950683594e+00 9.225295782089233398e-01 8.378033041954040527e-01 8.374160528182983398e-01 9.041935205459594727e-01 6.316871047019958496e-01 6.316471695899963379e-01 6.319891214370727539e-01 6.323239207267761230e-01 2.672120094299316406e+00 2.676423072814941406e+00 2.676305532455444336e+00 2.671022653579711914e+00 2.356821298599243164e+00 2.357963085174560547e+00 2.360580921173095703e+00 2.362940788269042969e+00 7.296800613403320312e+00 7.305246353149414062e+00 7.305882453918457031e+00 7.296162605285644531e+00
-1.000000000000000000e+01 6.571536660194396973e-01 4.738670289516448975e-01 2.005193710327148438e+00 1.769433617591857910e+00 5.474995613098144531e+00 6.917995214462280273e-01 6.282638311386108398e-01 6.279734373092651367e-01 6.780495047569274902e-01 4.736984670162200928e-01 4.736685454845428467e-01 4.739249348640441895e-01 4.741760194301605225e-01 2.003807306289672852e+00 2.007034063339233398e+00 2.006946086883544922e+00 2.002984285354614258e+00 1.767366528511047363e+00 1.768222928047180176e+00 1.770185828208923340e+00 1.771955490112304688e+00 5.471827983856201172e+00 5.478161811828613281e+00 5.478638648986816406e+00 5.471349716186523438e+00
-7.500000000000000000e+00 4.927957355976104736e-01 3.553501665592193604e-01 1.503683209419250488e+00 1.326887965202331543e+00 4.105667591094970703e+00 5.187764763832092285e-01 4.711313843727111816e-01 4.709136188030242920e-01 5.084654092788696289e-01 3.552237451076507568e-01 3.552013039588928223e-01 3.553935885429382324e-01 3.555818498134613037e-01 1.502643585205078125e+00 1.505063295364379883e+00 1.504997253417968750e+00 1.502026319503784180e+00 1.325337886810302734e+00 1.325980067253112793e+00 1.327452182769775391e+00 1.328779220581054688e+00 4.103292465209960938e+00 4.108041763305664062e+00 4.108399391174316406e+00 4.102933883666992188e+00
-5.000000000000000000e+00 3.695446550846099854e-01 2.664750218391418457e-01 1.127603292465209961e+00 9.950256347656250000e-01 3.078816413879394531e+00 3.890274763107299805e-01 3.532986938953399658e-01 3.531354069709777832e-01 3.812952339649200439e-01 2.663802206516265869e-01 2.663634121417999268e-01 2.665075957775115967e-01 2.666487693786621094e-01 1.126823663711547852e+00 1.128638267517089844e+00 1.128588676452636719e+00 1.126360893249511719e+00 9.938632249832153320e-01 9.943448305130004883e-01 9.954487085342407227e-01 9.964438080787658691e-01 3.077035188674926758e+00 3.080596923828125000e+00 3.080865144729614258e+00 3.076766252517700195e+00
-2.500000000000000000e+00 2.771193981170654297e-01 1.998280733823776245e-01 8.455832004547119141e-01 7.461639642715454102e-01 2.308786630630493164e+00 2.917294502258300781e-01 2.649366557598114014e-01 2.648141980171203613e-01 2.859310805797576904e-01 1.997569948434829712e-01 1.997443735599517822e-01 1.998524963855743408e-01 1.999583691358566284e-01 8.449985384941101074e-01 8.463592529296875000e-01 8.463221192359924316e-01 8.446514606475830078e-01 7.452922463417053223e-01 7.456533908843994141e-01 7.464811801910400391e-01 7.472274303436279297e-01 2.307450771331787109e+00 2.310121774673461914e+00 2.310322761535644531e+00 2.307249069213867188e+00
0.000000000000000000e+00 2.078102380037307739e-01 1.498499214649200439e-01 6.340979337692260742e-01 5.595440268516540527e-01 1.731345653533935547e+00 2.187662273645401001e-01 1.986744552850723267e-01 1.985826343297958374e-01 2.144180685281753540e-01 1.497966200113296509e-01 1.497871428728103638e-01 1.498682200908660889e-01 1.499476283788681030e-01 6.336595416069030762e-01 6.346799135208129883e-01 6.346520781517028809e-01 6.333992481231689453e-01 5.588903427124023438e-01 5.591611862182617188e-01 5.597819089889526367e-01 5.603415369987487793e-01 1.730344057083129883e+00 1.732346892356872559e+00 1.732497692108154297e+00 1.730192780494689941e+00
2.500000000000000000e+00 1.558356881141662598e-01 1.123715862631797791e-01 4.755063652992248535e-01 4.195988178253173828e-01 1.298326134681701660e+00 1.640515178442001343e-01 1.489848345518112183e-01 1.489159613847732544e-01 1.607908755540847778e-01 1.123316138982772827e-01 1.123245134949684143e-01 1.123853176832199097e-01 1.124448552727699280e-01 4.751776158809661865e-01 4.759427905082702637e-01 4.759218990802764893e-01 4.749824404716491699e-01 4.191086292266845703e-01 4.193117320537567139e-01 4.197772145271301270e-01 4.201968610286712646e-01 1.297574996948242188e+00 1.299076914787292480e+00 1.299190044403076172e+00 1.297461509704589844e+00
5.000000000000000000e+00 1.168602854013442993e-01 8.426679670810699463e-02 3.565794825553894043e-01 3.146547377109527588e-01 9.736072421073913574e-01 1.230212897062301636e-01 1.117228567600250244e-01 1.116712167859077454e-01 1.205761432647705078e-01 8.423682302236557007e-02 8.423150330781936646e-02 8.427709341049194336e-02 8.432174474000930786e-02 3.563329279422760010e-01 3.569067418575286865e-01 3.568910658359527588e-01 3.561865687370300293e-01 3.142871558666229248e-01 3.144394457340240479e-01 3.147885203361511230e-01 3.151032030582427979e-01 9.730439186096191406e-01 9.741702675819396973e-01 9.742550849914550781e-01 9.729589223861694336e-01
7.500000000000000000e+00 8.763284981250762939e-02 6.319118291139602661e-02 2.673968970775604248e-01 2.359577715396881104e-01 7.301024198532104492e-01 9.225295484066009521e-02 8.378032594919204712e-02 8.374160528182983398e-02 9.041935205459594727e-02 6.316871196031570435e-02 6.316471844911575317e-02 6.319890916347503662e-02 6.323239207267761230e-02 2.672120034694671631e-01 2.676423192024230957e-01 2.676305472850799561e-01 2.671022415161132812e-01 2.356821149587631226e-01 2.357963174581527710e-01 2.360580861568450928e-01 2.362940758466720581e-01 7.296800017356872559e-01 7.305246591567993164e-01 7.305882573127746582e-01 7.296162843704223633e-01
1.000000000000000000e+01 6.571536511182785034e-02 4.738670587539672852e-02 2.005193829536437988e-01 1.769433617591857910e-01 5.474995970726013184e-01 6.917995214462280273e-02 6.282638013362884521e-02 6.279733777046203613e-02 6.780494749546051025e-02 4.736984893679618835e-02 4.736685380339622498e-02 4.739249497652053833e-02 4.741759970784187317e-02 2.003807425498962402e-01 2.007034122943878174e-01 2.006946057081222534e-01 2.002984285354614258e-01 1.767366528511047363e-01 1.768222898244857788e-01 1.770185828208923340e-01 1.771955490112304688e-01 5.471827983856201172e-01 5.478162169456481934e-01 5.478639006614685059e-01 5.471349954605102539e-01
1.250000000000000000e+01 4.927957057952880859e-02 3.553501516580581665e-02 1.503683179616928101e-01 1.326887905597686768e-01 4.105667471885681152e-01 5.187764763832092285e-02 4.711313918232917786e-02 4.709136113524436951e-02 5.084653571248054504e-02 3.552237525582313538e-02 3.552012890577316284e-02 3.553935512900352478e-02 3.555818274617195129e-02 1.502643525600433350e-01 1.505063176155090332e-01 1.504997164011001587e-01 1.502026319503784180e-01 1.325337886810302734e-01 1.325980126857757568e-01 1.327452063560485840e-01 1.328779160976409912e-01 4.103292226791381836e-01 4.108041822910308838e-01 4.108399450778961182e-01 4.102933704853057861e-01
1.500000000000000000e+01 3.695446625351905823e-02 2.664750069379806519e-02 1.127603277564048767e-01 9.950256347656250000e-02 3.078816235065460205e-01 3.890274837613105774e-02 3.532987087965011597e-02 3.531353920698165894e-02 3.812952339649200439e-02 2.663802355527877808e-02 2.663633972406387329e-02 2.665075846016407013e-02 2.666487544775009155e-02 1.126823648810386658e-01 1.128638237714767456e-01 1.128588691353797913e-01 1.126360818743705750e-01 9.938631951808929443e-02 9.943448007106781006e-02 9.954486787319183350e-02 9.964437782764434814e-02 3.077034950256347656e-01 3.080596625804901123e-01 3.080864846706390381e-01 3.076766133308410645e-01
1.750000000000000000e+01 2.771194092929363251e-02 1.998280733823776245e-02 8.455832302570343018e-02 7.461639493703842163e-02 2.308786660432815552e-01 2.917294576764106750e-02 2.649366483092308044e-02 2.648141980171203613e-02 2.859310992062091827e-02 1.997569948434829712e-02 1.997443661093711853e-02 1.998524926602840424e-02 1.999583654105663300e-02 8.449985831975936890e-02 8.463592827320098877e-02 8.463221043348312378e-02 8.446515351533889771e-02 7.452923059463500977e-02 7.456534355878829956e-02 7.464811950922012329e-02 7.472274452447891235e-02 2.307450771331787109e-01 2.310121804475784302e-01 2.310322821140289307e-01 2.307249158620834351e-01
2.000000000000000000e+01 2.078102342784404755e-02 1.498499140143394470e-02 6.340979784727096558e-02 5.595440417528152466e-02 1.731345653533935547e-01 2.187662199139595032e-02 1.986744627356529236e-02 1.985826343297958374e-02 2.144180797040462494e-02 1.497966144233942032e-02 1.497871428728103638e-02 1.498682238161563873e-02 1.499476190656423569e-02 6.336595118045806885e-02 6.346799433231353760e-02 6.346520781517028809e-02 6.333992630243301392e-02 5.588903650641441345e-02 5.591611564159393311e-02 5.597819387912750244e-02 5.603415518999099731e-02 1.730343997478485107e-01 1.732346862554550171e-01 1.732497662305831909e-01 1.730192750692367554e-01


==> SNRDOA.csv <==
-2.000000000000000000e+01 3.404020726618836790e+01 9.000000000000000000e+01 2.471723083195202619e+01 4.339842999370710430e+01 3.794487448918496852e+01 2.705900959015314911e+01 3.095819762195467462e+01 3.591187116791436296e+01 2.380455763034266781e+01 3.273224528824071911e+01 3.648062126515448966e+01 4.081727905462034300e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 3.556053992840941191e+01 1.497925231778942923e+01 1.496322157825646926e+01 2.703586506846044912e+01 4.391442490093941586e+01 2.188854623931037224e+01 5.098144140522065726e+01 5.026929843423481259e+01 3.481344567835824222e+01 2.983947050468556839e+01 4.134665645490576225e+01 4.412865282330744066e+01 3.092872451298307368e+01 1.884277049693064754e+01 1.807036247561182662e+01 3.592472686047869956e+01 2.946771114287636806e+01 2.541294945495307900e+01 2.609570845943830619e+01 4.047826577312817875e+01 3.977728481867840316e+01 3.568558749287839049e+01 2.373010895052956570e+01 4.171136955389228262e+01
-1.750000000000000000e+01 3.283489853769037836e+01 9.000000000000000000e+01 3.341763007755038473e+01 3.696423011888331445e+01 3.108694259653078262e+01 3.405198966286698692e+01 2.173352249406432435e+01 3.763355543553000615e+01 4.161842703386413689e+01 3.758371059908335354e+01 1.937254662067934774e+01 2.815311553243385845e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 3.170353292615824614e+01 3.673616746477509309e+01 3.367720297174336253e+01 3.127519784110086221e+01 4.693398535703295238e+01 2.300905125289296294e+01 2.388154465900999313e+01 4.650670528831636830e+01 3.964111501963586193e+01 3.193383785266030372e+01 2.220256741910718645e+01 2.795442719856731628e+01 3.706591426094869490e+01 3.323868228435055983e+01 3.205835304565722765e+01 3.364107608267012495e+01 1.927262307004420094e+01 1.289441739668760611e+01 1.255683081035975412e+01 3.455444978580906223e+01 3.289202999585942422e+01 2.672605998572993968e+01 3.395904641941270796e+01 5.211288924585991822e+01
-1.500000000000000000e+01 1.772370651442508915e+01 9.000000000000000000e+01 1.828666180580808032e+01 3.245181103051046279e+01 2.594081725775038194e+01 3.142957206199282538e+01 2.337686890924445393e+01 2.400292029698030305e+01 2.364586537015871670e+01 1.614338045210111972e+01 1.091785116744880391e+01 1.782088479280369953e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 2.455642482121532311e+01 1.989557739800481428e+01 1.674305826305337774e+01 7.643690208269825703e+00 5.033633846629881958e+01 3.745444897391881511e+01 1.530013220396038420e+01 6.465554349589395677e+00 3.587525609664689341e+01 3.398838036741380364e+01 1.382787040726083738e+01 7.632168761236873600e+00 3.801086686725258090e+01 3.242310904277996997e+01 2.666342063576989929e+01 2.728094573140748125e+01 2.800332123159680009e+01 1.733187814404428551e+01 2.503361739741182390e+01 2.178646368734494843e+01 3.712871575131406843e+01 2.135194880392453243e+01 1.607886026595458162e+01 1.454591807392614555e+01
-1.250000000000000000e+01 1.814687778844654886e+01 9.000000000000000000e+01 1.645800716976390277e+01 2.979384257516716161e+01 2.403235319314361362e+01 1.889089727884834957e+01 1.073415110756318747e+01 2.085711172515289391e+01 1.613903680710348354e+01 1.572619886925093269e+01 1.702802099387798407e+01 2.279257236406279574e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 1.509205088780183068e+01 1.392300254973761042e+01 1.811237146262189412e+01 1.826981116486976831e+01 3.706958592574731171e+01 1.504324242353874475e+01 2.009865113546113591e+01 3.932280636972242149e+01 2.423076556776529245e+01 1.412097730328889078e+01 1.659379402065724207e+01 3.533171379936161571e+01 2.370506275039152655e+01 1.426695482575030738e+01 1.716304168846536271e+01 1.916815066718748284e+01 1.141411406986981270e+01 1.026810595971817897e+01 1.126099462747407642e+01 9.917761844287248607e+00 1.849266234121834884e+01 1.392111064814004884e+01 2.627593549546328688e+01 2.266882815136724361e+01
-1.000000000000000000e+01 1.119536099299750020e+01 9.000000000000000000e+01 1.449327430224102287e+01 2.037342699127231072e+01 1.897443016272162097e+01 1.910157061605144690e+01 8.975856505091867277e+00 6.673798575427473345e+00 1.029089787806500311e+01 9.526495962588287014e+00 1.104823243969623903e+01 1.351385535480493161e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 1.111719389054630014e+01 1.036301114541521606e+01 1.341081652995073981e+01 2.072163120992167507e+01 1.666637322114284814e+01 1.454511022185327995e+01 2.033312006878026423e+01 2.752348288336869331e+01 2.010835647187506936e+01 1.167698591246902140e+01 1.184837541606443168e+01 2.755057168190888817e+01 1.640810775196213811e+01 7.935363885796290262e+00 1.847620090819538774e+01 2.803415773658984378e+01 4.167733196834940479e+00 9.195324899099542648e+00 1.196904340371443354e+01 8.779635527742595258e+00 9.503268379947538147e-01 2.601576355375748939e+00 7.369167269178925395e+00 1.077879412682651861e+01
-7.500000000000000000e+00 6.464027391977327675e+00 9.000000000000000000e+01 9.838673691102881591e+00 1.603770390117159295e+01 1.588552800507430440e+01 1.660030120208666560e+01 1.663003307272718700e+01 8.663780286836338718e+00 9.928229479886599762e+00 5.825399798081847713e+00 5.804667518711190688e+00 9.671670390220770130e-01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 8.003624179082873269e+00 7.673982017179868720e+00 1.124704405610647484e+01 1.173686499879759104e+01 1.022599658422609181e+01 5.871520433627232194e+00 8.503219951197833026e+00 2.859162950594218344e+01 1.504798989898650952e+01 8.104936767180852542e+00 1.121400909576945182e+01 2.432106083212654468e+01 7.486120490614616152e+00 1.455891479472285432e+01 1.847490189419148265e+01 2.220256741910718645e+01 1.578233189360811828e+01 1.826499384067785670e+01 1.694113337412819220e+01 1.537979193617390905e+01 1.217779047166281536e+01 7.640427149731129575e+00 7.738593782413163424e+00 5.803775831561890364e+00
-5.000000000000000000e+00 3.795578141225752766e-01 9.000000000000000000e+01 1.411862245404982907e+01 4.641358098353503436e+00 9.868105187927415756e+00 1.876619300764009424e+01 9.338843611497090080e+00 3.275655838592191893e-01 3.284393059302350704e-01 4.915373232999255548e-01 3.155567346939494588e-01 3.566499212933207930e-01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 1.187712086323954175e+01 1.134336810651933369e+01 1.600881007445587656e+01 1.647185478323555330e+01 9.280176652691531913e-01 1.792951497176820119e+00 6.059382997830939921e+00 6.736230831549920417e+00 8.537564055396597240e+00 8.007996003995007328e+00 1.321915277164160862e+01 8.817822860547833486e+00 1.143861879773952417e+01 1.348043026019570334e+01 1.973205513878369288e+01 2.658499576829004951e+01 7.383901407792496485e+00 1.098043714976776286e+01 1.111728384093884614e+01 7.083078426785911930e+00 3.029785241739866852e-01 3.674991221174284117e-01 2.929314723107623308e-01 3.413742939622814720e-01
-2.500000000000000000e+00 3.794310613583770642e-01 9.000000000000000000e+01 1.283462114750567906e+01 1.065338078515069142e+01 1.409205449890114537e+01 2.191342054541006590e+01 1.002506857831905229e+01 3.647263511939627390e-01 5.343347886161163851e-01 3.576003841295736230e-01 3.059768263285860268e-01 2.624084640193908302e-01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 1.456166199305560127e+01 1.346996659238618932e+01 1.104146729379750447e+01 1.197973288516901746e+01 5.264301684597105790e-01 3.199728167918857724e-01 6.120209716540681910e+00 2.039954926740987062e+01 2.453067467478218333e+01 7.894935085230276428e+00 7.848184503437721560e+00 8.286495037107064476e+00 2.527658995988184998e+01 1.869828869174930475e+01 1.886059384006770756e+01 2.401120571733123299e+01 8.671447399367650632e+00 1.139096132905383918e+01 1.354614336259586516e+01 3.682662080615054290e+00 5.338868433329908569e-01 3.046464661375433702e-01 3.058095148908626659e-01 2.464490917189669783e-01
0.000000000000000000e+00 1.843616588342548157e-01 9.000000000000000000e+01 1.009987623686547842e+01 1.843616600941385131e-01 7.923509323525782300e+00 1.811800209736161804e+01 7.936119958770784244e+00 1.843616573347830745e-01 1.928735436101948197e-01 2.046824149442241503e-01 1.297163723968812743e-01 2.000886126507778473e-01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 8.552543481327646191e+00 7.882766012003654232e+00 1.098508079169197593e+01 1.233182873705274929e+01 1.928735460095912513e-01 2.046823997584453769e-01 1.297163853877761341e-01 2.000886220938277726e-01 8.489640746227133050e+00 7.827771074833499654e+00 7.578522283400636717e+00 7.768268790406263946e+00 1.618177987738060963e+01 1.839896736232770280e+01 1.871197477552810184e+01 1.904043066739825818e+01 8.565628990331067172e+00 1.040355708399776091e+01 7.451845409024532074e+00 3.846296920415791298e+00 1.928735381934601478e-01 2.046824196016697739e-01 1.297163716384990284e-01 2.000886080730148175e-01
2.500000000000000000e+00 1.459121783417628992e-01 9.000000000000000000e+01 1.156406070547885001e+01 1.459121830263402086e-01 7.978690368725935400e+00 1.601043409780009696e+01 1.076596488940958807e+01 1.459121868761992791e-01 1.239858775410555558e-01 1.203002984748585830e-01 1.323027055023390797e-01 1.944551095439493171e-01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 8.668679253496463843e+00 8.134863244087142675e+00 1.352900587626452378e+01 1.451047897210839821e+01 1.239858707699348500e-01 1.203002851694449787e-01 1.323026915374613810e-01 1.944551456546300405e-01 8.515045507805581337e+00 7.866511297900740551e+00 7.631513611335565272e+00 7.874642849044012571e+00 1.204499896222494471e+01 1.658173694158727329e+01 1.660487880112347980e+01 1.815428324115276126e+01 1.412090648648308022e+00 1.423720478183832228e+01 1.180618481983066381e+01 1.093370934312779319e+01 1.239858796261910090e-01 1.203003046981533097e-01 1.323027249872799627e-01 1.944551167230394728e-01
5.000000000000000000e+00 1.138872895144099340e-01 9.000000000000000000e+01 1.008878089761097030e+01 1.138872874616859571e-01 7.966241271766754117e+00 1.604637030608479975e+01 8.749971428524782269e+00 1.138872863959022042e-01 1.102200934690996531e-01 1.362502605836607705e-01 5.828398901515360886e-02 1.333102882855821958e-01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 8.639097175052494748e+00 8.007996003995007328e+00 1.094833320647485664e+01 1.218630378744925302e+01 1.102200786483640005e-01 1.362502684817173126e-01 5.828397318951696743e-02 1.333102923715000776e-01 8.500000000000000000e+00 7.683749084919418770e+00 7.513188404399293141e+00 8.130559636335004114e+00 3.053195047814665219e+00 1.341856922328159385e+01 1.869914436545159120e+01 2.215639862432520957e+01 7.878705477424575498e+00 8.305781119196435469e+00 9.041791857812256694e+00 9.666126421685161674e+00 1.102200792309257493e-01 1.362502635870754542e-01 5.828398368620160697e-02 1.333102886612151372e-01
7.500000000000000000e+00 9.304771842540814075e-02 9.000000000000000000e+01 8.507379149890994086e+00 9.304772075189493563e-02 7.958517449877207106e+00 1.315925529807823224e+01 1.033934233885308629e+01 9.304771637429663789e-02 7.605865086564561617e-02 7.534323530741671160e-02 1.011104754992622756e-01 1.137833989776992488e-01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.269843580125826321e+00 7.828154316312370575e+00 7.708307207162931718e+00 9.103515804347241058e+00 7.605865672989653437e-02 7.534322674062600422e-02 1.011104684825598343e-01 1.137834145755968057e-01 8.500000000000000000e+00 7.446475676452585901e+00 7.446475676452585901e+00 8.378663377890294583e+00 1.527173860436328923e+01 1.145050217239401213e+01 1.204234196491695741e+01 1.353905461987653069e+01 9.478079974340795744e+00 9.771489139327741213e+00 1.028212040388557114e+01 1.168631678502683791e+01 7.605864876582692224e-02 7.534322952052970035e-02 1.011104727038697471e-01 1.137833999879577229e-01
1.000000000000000000e+01 6.783457692996817945e-02 9.000000000000000000e+01 8.392824316045224720e+00 6.783457488727920315e-02 7.899999999999999467e+00 1.720017441772030509e+01 8.872767324797827371e+00 6.783457287594625573e-02 7.552462905378495850e-02 8.853608167974208465e-02 4.690520380305288756e-02 5.160827271234116193e-02 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.194454850615125352e+00 7.953489800081471550e+00 7.961909318750119979e+00 8.400595217006946669e+00 7.552462280792471283e-02 8.853607854225677143e-02 4.690519987900192839e-02 5.160828006185130823e-02 8.500000000000000000e+00 7.446475676452585901e+00 7.582743566810102642e+00 8.027577467704686498e+00 1.525234408214029180e+01 1.357387196049822720e+01 1.686825420723792490e+01 2.195363295675683801e+01 2.528635995947222437e+00 1.023064025366936569e+01 1.221122434483946506e+01 7.397972695272671650e+00 7.552461486537086210e-02 8.853608646690562523e-02 4.690520321786035424e-02 5.160826448061868466e-02
1.250000000000000000e+01 5.281445414795606780e-02 9.000000000000000000e+01 8.630005793740814113e+00 5.281445949155163383e-02 8.002218442407080801e+00 1.271479453235481927e+01 1.248126596143195677e+01 5.281446351182253474e-02 5.755552464812917213e-02 4.721794808012595712e-02 5.983584838030397979e-02 4.511058055463942895e-02 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.660331257260281745e+00 7.937757869826969959e+00 8.007996003995007328e+00 8.800568163476720329e+00 5.755552931584789755e-02 4.721795624046346701e-02 5.983585509974822386e-02 4.511058216945530719e-02 8.500000000000000000e+00 7.631513611335565272e+00 7.582743566810102642e+00 8.255543592035596845e+00 1.650775575297865672e+01 1.269811009560084081e+01 6.260511161239152855e+00 1.318036418313242208e+01 3.899999999999999467e+00 1.213762744526293247e+01 1.686018979727096578e+01 1.327893067984014941e+01 5.755553176863954790e-02 4.721795131414895097e-02 5.983585111420253871e-02 4.511060831034433699e-02
1.500000000000000000e+01 3.039586264159222645e-02 9.000000000000000000e+01 8.493732983794581415e+00 3.039586722736320121e-02 7.837729262994479917e+00 1.067679727259069011e+01 7.732916655441205656e+00 3.039586020621042398e-02 1.644298555269085166e-02 3.727517247723014654e-02 3.067622663516430745e-02 3.308765215667239940e-02 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.647072094682407339e+00 8.000000000000000000e+00 7.870578123619636379e+00 8.340383684219808913e+00 1.644299735573419297e-02 3.727518048653941790e-02 3.067623142188651703e-02 3.308764968111305160e-02 8.634465820188300000e+00 7.257134420692509025e+00 7.238369982254291735e+00 8.130559636335004114e+00 1.197973288516901746e+01 6.223343153000644001e+00 1.132687070642196403e+01 1.205960198348187618e+01 7.113367697511494558e-01 1.156520644000789133e+01 8.696321061230433358e+00 5.413501639419720846e+00 1.644298038170694670e-02 3.727517297414669611e-02 3.067622382290627683e-02 3.308764782487789990e-02
1.750000000000000000e+01 2.438648832231139763e-02 9.000000000000000000e+01 8.550058479332173889e+00 2.438648789436488953e-02 8.011210894739946298e+00 1.101226588854446398e+01 1.133322548968297916e+01 2.438648743894266877e-02 1.413709506936383468e-02 2.692151661707822830e-02 2.602317674366163430e-02 2.787421763890815182e-02 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.281917905260744561e+00 7.811785967370074246e+00 8.183520025025906364e+00 8.846807333722148670e+00 1.413710283004003185e-02 2.692151340675632068e-02 2.602317430589162414e-02 2.787421758177109979e-02 8.634465820188300000e+00 7.446475676452585901e+00 7.500399989333902617e+00 8.393926375659962247e+00 1.278788489156826991e+01 1.144630944890098689e+01 6.746406450844776082e+00 1.204234196491695741e+01 1.515915564930976345e+00 1.222170200913113369e+01 1.323729579634752973e+01 1.367018653859558697e+01 1.413708990231756987e-02 2.692151743902751471e-02 2.602317433090787363e-02 2.787421862682324530e-02
2.000000000000000000e+01 1.936331401423325993e-02 9.000000000000000000e+01 8.719604348822256767e+00 1.936331207508266983e-02 7.946540127627871541e+00 1.013498889984592033e+01 1.119687456391291391e+01 1.936331037842439762e-02 1.850783304972897225e-02 2.213353764808455304e-02 1.766465185511743863e-02 1.884883074031088249e-02 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.000000000000000000e+01 9.513464142992289041e+00 7.937757869826969959e+00 7.823681997627459417e+00 9.455263084652907324e+00 1.850783432164911091e-02 2.213353331560567044e-02 1.766464831855467030e-02 1.884882992494001444e-02 8.500000000000000000e+00 7.748032008194080333e+00 7.499999999999999112e+00 8.003624179082873269e+00 1.188048820545687789e+01 6.240032051199737140e+00 8.414867794564571568e+00 1.264824098442150913e+01 1.676305461424020704e+00 1.656967108907113939e+01 1.287454853577398239e+01 7.639502601609610366e+00 1.850783063640362366e-02 2.213352607478632356e-02 1.766465335996596914e-02 1.884883034959963441e-02


==> SNRPHI1.csv <==
-2.000000000000000000e+01 1.685225369481761390e+02 1.000000000000000000e+02 7.455668901527421895e+02 1.738777278404611479e+02 1.831395371240306815e+02 1.043601056603088608e+02 1.776390703665300634e+02 3.269649076595774773e+02 1.175720994424725774e+02 1.715548779397620649e+02 1.449131282131063756e+02 2.221380030455212875e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.661149518726128065e+02 1.749653490073995386e+02 2.855970471681617937e+02 1.443505187669247562e+03 1.021287170633440979e+02 1.206239114270855453e+02 2.148547724880129692e+02 2.231387031377482231e+02 2.217207572830974698e+02 1.917721322913930635e+02 1.306246330647261971e+02 1.765245607130767951e+02 1.349507836366230151e+02 5.106023421067405366e+01 4.929211564007366775e+01 1.425326363597523311e+02 1.925421017855176444e+02 1.804607815014502705e+02 1.626765129429097385e+02 1.735521673715905138e+02 5.972001090463528499e+02 1.791479034409429971e+02 1.400862747355568274e+02 1.387735473416928187e+02
-1.750000000000000000e+01 2.743037464259815010e+02 1.000000000000000000e+02 2.047254402038004457e+02 1.626214808925877549e+02 1.535279086562339330e+02 9.656489253210199308e+01 1.494017527644704444e+02 1.943238991271380769e+02 1.769487877077844757e+02 1.350778651620990729e+02 4.708108105318070784e+02 1.724832130141790572e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 2.779627304147378482e+02 1.444313021776358141e+02 1.742678724392758056e+02 1.978814078020064358e+02 1.371730371975408502e+02 1.270652425238826595e+02 1.977506649196478747e+02 1.780888562571483362e+02 1.131395211626454227e+02 1.536026015969806622e+02 1.238593380475250569e+02 2.062712506811918445e+02 9.806410865484834005e+01 5.950917534974110623e+01 6.906917478718521863e+01 1.391784883381291706e+02 1.410113451440468282e+02 1.842132305517853297e+02 1.274940977785799703e+02 1.386004191131866605e+02 1.796312955500898738e+02 2.422573631220061543e+02 1.718582646726721350e+02 1.748022185893618143e+02
-1.500000000000000000e+01 1.495513236500541723e+02 1.000000000000000000e+02 1.432121390486240955e+02 3.023392631876710084e+02 1.495824723141101913e+02 8.909371966714904545e+01 1.344282937037948500e+02 2.513637549214998330e+02 1.289335038966374043e+02 1.353121225760750121e+02 1.830175785984208403e+02 1.450301368778120832e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 2.024893196002296065e+02 1.004459680148502372e+02 1.467889818968396014e+02 9.695640687760052856e+01 5.575003778920654440e+02 1.177616309986217686e+02 5.801794734201804005e+01 1.938957579742854023e+02 1.912691471749903087e+02 1.391098914270662590e+02 1.592832268336180448e+02 9.051557429513479747e+01 1.234240241301357202e+02 6.325742311378341753e+01 5.825789148479829294e+01 9.550806408250080892e+01 1.547815596938601743e+02 1.264369080951621100e+02 7.958049555125744234e+01 1.612674374148195682e+02 2.584557640875312927e+02 2.355785088421479259e+02 3.300412553379129577e+02 1.466666393886431763e+02
-1.250000000000000000e+01 9.575534950468973250e+01 1.000000000000000000e+02 9.829144600138192800e+01 1.176194227287320473e+02 9.546161330111591781e+01 8.972747149461916649e+01 1.142257492511163974e+02 1.270698737456550305e+02 5.874021531275360530e+01 1.150900551814534367e+02 1.205478594409703561e+02 7.381346572680723739e+01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 5.504957758791869082e+01 7.616772552425962317e+01 1.536901386642939542e+02 7.869050960168688391e+01 1.323854378491956538e+02 1.195986234338490988e+02 8.453428662063082299e+01 1.279122117544170294e+02 6.447914314244293621e+01 5.820836352402516667e+01 9.944058853425090660e+01 1.379038589874854495e+02 1.361269891357648021e+02 4.476325482525430033e+01 5.238639111816136307e+01 9.447452797006459946e+01 1.101183123158379260e+02 9.255659940060614588e+01 1.151822288557094680e+02 1.350199041765840207e+02 1.056778320100130202e+02 6.639447314342227457e+01 2.105763514917600503e+02 6.832701665546655079e+01
-1.000000000000000000e+01 1.256567950700794398e+02 1.000000000000000000e+02 7.270151593772735055e+01 1.167312084597837867e+02 1.043898787446069463e+02 7.972507461922626248e+01 1.120827486269752740e+02 8.393894341683574112e+01 4.849035976892110966e+01 5.441399799605103738e+01 1.476720497911426833e+02 1.898401646943670187e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 3.540959572786976395e+01 6.361501537705289167e+01 5.859445941336981711e+00 1.257258880294794210e+02 1.516283650261720481e+02 8.829273705959680285e+01 6.373222447517807865e+01 1.402003394410524777e+02 1.407668536223963258e+02 6.634806218846473769e+01 3.778634695948073130e+01 1.339544948323839435e+02 1.035360193910878195e+02 3.830710942808259034e+01 3.854052392885699874e+01 1.084058862025820673e+02 9.515338612257339435e+01 9.467029305211973167e+01 7.150213505856996221e+01 1.646844970360330080e+02 8.958009474023832297e+00 1.407708846715094531e+01 1.534797847670109832e+02 6.594338634133293908e+01
-7.500000000000000000e+00 4.313128466062982369e+01 1.000000000000000000e+02 3.860375116752818769e+01 7.521336975446813256e+01 5.007834596295489149e+01 7.243700972652797532e+01 9.839039051049313400e+01 4.638242498974462080e+01 7.765784334526213684e+01 3.615311978181072305e+01 1.007769101542735868e+01 1.371971831879372550e+00 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 3.143011963017331212e+00 5.125218856325560779e+01 1.258349348336490259e+01 5.626711963348284939e+01 1.141951172877167977e+02 3.621250666671187446e+01 7.822173445532737901e+01 4.645098240777657850e+01 6.071378750766365329e+01 3.521841701429838878e+01 4.649928352613039806e+01 5.424646236004134892e+01 1.025977531491238040e+02 2.211118569004326417e+01 1.259013185508951338e+01 9.906950392773637759e+01 1.607846865438826853e+02 6.417554907955023680e+01 5.409257017280785362e+01 7.633120662384973798e+01 7.228552837321419133e+01 4.863397074543328102e+01 1.001274275798384128e+00 3.184107596924692629e+01
-5.000000000000000000e+00 7.122464659398384246e-01 1.000000000000000000e+02 5.882034766510053458e+01 2.067271931987323512e+02 4.159579493943083150e+01 7.189478324608100479e+01 8.514062277049744409e+01 5.254427099556234770e-01 2.561415520065214446e-01 1.318019215697570967e+00 2.542774264018295427e-01 4.021690636850011602e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 6.062317996435638179e+01 6.166406791517309216e+01 5.063063025007830475e+01 6.162990554442888680e+01 1.823524991970077780e+00 1.467442019684587784e+01 8.089436843511136033e+01 4.051937400001122569e+02 3.542061348344598315e+01 3.605045247661649199e+01 6.606668161405785611e+01 1.333875469063768859e+00 9.729005743742759194e+01 1.843103077331850059e+01 1.495457057616162366e+01 1.031830513182349449e+02 9.704967307579288160e+01 6.872862219537888961e+01 1.118264677361546973e+02 4.845906668162260189e+01 2.536177519099337974e-01 2.929097980144197422e-01 8.915417901366865516e-01 3.992433948924054565e-01
-2.500000000000000000e+00 4.482721846727454884e-01 1.000000000000000000e+02 5.913034789091160803e+01 5.566874869909908341e+01 4.010106029975803210e+01 7.774440884375204064e+01 7.252795369291165173e+01 2.219214535979885661e-01 1.658292673792674254e-01 7.983960033464003736e-01 2.847059919674447270e-01 2.404137688733478939e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 7.061263966120711189e+01 5.098136945938718867e+01 4.989004419359488907e+01 6.254063275410691602e+01 1.659848951730092115e-01 1.755591711587053683e-01 3.599754032657628500e+01 1.053572828300079749e+02 1.358647966229117898e+01 3.493267215155291439e+01 4.998477469677770557e+01 5.028934712153218101e+01 9.473471608077912265e+01 2.498130029115554152e+01 2.538950330424260926e+01 1.180398820428037396e+02 6.232301451340205034e+01 9.202524055316811769e+01 5.331264278335768125e+01 7.646028609724442049e+01 1.653520712319689612e-01 1.757639214073452583e-01 2.848291944933556974e-01 2.400720573145765924e-01
0.000000000000000000e+00 1.508068092212906941e-01 1.000000000000000000e+02 5.853179347984544023e+01 1.508068104262360876e-01 2.515730387280339997e+01 7.531368674087960358e+01 5.747454264116336731e+01 1.508068177751637484e-01 1.740100549235150396e-01 1.355260425458949258e-01 1.418898212669522096e-01 1.489672649551672945e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 5.050541213439502286e+01 4.812004527102785545e+01 3.546152362211024212e+01 8.706335809349856447e+01 1.740100537260282909e-01 1.355260329948290432e-01 1.418898281134751693e-01 1.489672734012963129e-01 3.558952104756281187e+01 3.547027068671103933e+01 1.937294878416970123e+00 1.747149153583177350e+00 1.166571680398364350e+02 2.585094281866149757e+01 1.875895969072169933e+01 8.977494624697310144e+01 6.044591833842080320e+01 6.900606772897288010e+01 4.716870164239550434e+01 5.072336114083600478e+01 1.740100681805641092e-01 1.355260404144765507e-01 1.418898332035607723e-01 1.489672746770932810e-01
2.500000000000000000e+00 1.206025380926624563e-01 1.000000000000000000e+02 6.084168408665121319e+01 1.206025411763695099e-01 2.288389443214985519e+01 7.538090600757679738e+01 7.072780832051374489e+01 1.206025460785054154e-01 1.125183525655466393e-01 1.085069654253433269e-01 1.563971483782503613e-01 9.636223091459966694e-02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 5.965440195282864977e+01 6.129157077070075843e+01 4.775078276665151833e+01 7.219003058097469250e+01 1.125183585684711024e-01 1.085069743421712141e-01 1.563971445484786671e-01 9.636223551806097354e-02 3.244979118759997760e+01 3.217239535375664872e+01 1.885462434560284617e+00 1.756006269270028008e+00 1.114925218457166665e+02 1.563291987759514790e+01 2.199500196394182083e+01 9.782828445435292508e+01 5.472467067006708419e+01 7.060200919782786855e+01 9.606674937432121908e+01 5.292861098902193362e+01 1.125183640817816882e-01 1.085069806541113097e-01 1.563971616103248252e-01 9.636221882249272619e-02
5.000000000000000000e+00 7.300310056484131394e-02 1.000000000000000000e+02 5.882180707019220733e+01 7.300309845959028487e-02 1.789610565020429922e+00 7.479547050282236853e+01 6.108568017324034827e+01 7.300310095029410862e-02 5.908543438294353023e-02 7.625875690739708501e-02 8.397506565655776800e-02 7.042380673476507369e-02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 6.027455220849397222e+01 5.067270412596575824e+01 3.609252372073103032e+01 7.960279575560139165e+01 5.908543830712129075e-02 7.625875543451246519e-02 8.397505789548755095e-02 7.042380556237094746e-02 1.408203795011694570e+00 2.093237440534016613e+00 2.041015023379701088e+00 1.510099553450231058e+00 1.005952902978145431e+02 2.185360937860223629e+01 2.573020714006751675e+01 1.054438874402370914e+02 6.989303443461214727e+01 4.649530593515447663e+01 7.253121209799553526e+01 5.116849444749895781e+01 5.908544387869307107e-02 7.625873950088613018e-02 8.397507576162142884e-02 7.042380716532635476e-02
7.500000000000000000e+00 7.804209901318154285e-02 1.000000000000000000e+02 5.628447989650388195e+01 7.804210463824651223e-02 1.777905394815525009e+00 7.592077903442320519e+01 8.050118300372973579e+01 7.804210626602978151e-02 6.035880352558799233e-02 8.850303843419984884e-02 5.358978094744629161e-02 1.000721703392689343e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 7.817092939133297591e+01 3.577543943991287989e+01 1.558217630692583899e+00 7.265511955582731218e+01 6.035880422120259992e-02 8.850304450464852035e-02 5.358979134280816847e-02 1.000721765312271583e-01 1.252695210666290970e+00 2.078260429445410562e+00 2.007898731683821936e+00 1.650370065026085076e+00 1.011839370104692790e+02 1.568960341239034939e+01 1.646970318078324169e+01 1.109065140996463157e+02 8.365758780491590585e+01 3.890744309459652328e+01 8.545104045127615677e+01 1.005360652716119603e+02 6.035880569311238841e-02 8.850303737500304913e-02 5.358980502421394065e-02 1.000721797000534569e-01
1.000000000000000000e+01 4.827878994194006318e-02 1.000000000000000000e+02 5.840263365241334270e+01 4.827878986808010336e-02 1.762048385064499456e+00 7.253814224165077462e+01 4.901726583382056646e+01 4.827878367348611977e-02 4.633375184878648495e-02 4.596043745257753776e-02 4.680707690090178674e-02 5.360303549061137124e-02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 7.046015705119941686e+01 3.561994154410933788e+01 6.126598043615744871e+01 6.046929918614017652e+01 4.633375343260926621e-02 4.596044201619219755e-02 4.680707576292011951e-02 5.360303093624087245e-02 1.446104843634804515e+00 1.817857434550499640e+00 2.016273380215576339e+00 1.719905471336472313e+00 1.034465560488074516e+02 1.048194995117390427e+01 1.985130437462017738e+01 9.920681831894447100e+01 1.081941203114431183e+01 4.554674552804144128e+01 6.249223224894464579e+01 5.927836538689189183e+01 4.633374967335985445e-02 4.596040333987162774e-02 4.680707452943553420e-02 5.360304610750856597e-02
1.250000000000000000e+01 3.473551294702582892e-02 1.000000000000000000e+02 6.087445856115247267e+01 3.473551258821317572e-02 1.815335611021296591e+00 7.341478551830192600e+01 5.685724679511320545e+01 3.473551659617030857e-02 5.161824282603827418e-02 2.473276061138419274e-02 2.980467839414970357e-02 2.572454362443409026e-02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 8.586798278774425341e+01 1.299176535220575079e+00 5.049924589126592878e+01 6.998304549790134388e+01 5.161823876893829183e-02 2.473274622250121527e-02 2.980469388865998256e-02 2.572454570936414872e-02 1.280612026511637191e+00 1.814259322714677936e+00 2.028524874071256701e+00 2.033557549060041936e+00 9.969206204425083229e+01 1.857099684174063725e+01 1.639689621001069497e+01 1.049127045077979687e+02 1.768471820420874963e+01 8.118468243185544964e+01 5.867330370996817379e+01 5.084021601759761211e+01 5.161824170814532931e-02 2.473275091854351682e-02 2.980470113133742646e-02 2.572454855276797361e-02
1.500000000000000000e+01 2.707596456192100723e-02 1.000000000000000000e+02 5.852382561908989089e+01 2.707596698786595563e-02 2.062096821009925751e+00 7.023159178886642451e+01 4.649649165249220317e+01 2.707596506203347950e-02 2.820999837729802617e-02 2.249236138242737340e-02 2.574759232891125210e-02 3.110920423432480403e-02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 9.341424432116050980e+01 1.693232811021816664e+00 4.800361782206122996e+01 5.164026778515254534e+01 2.821000197822472882e-02 2.249236284141441222e-02 2.574759472206651287e-02 3.110920637912445441e-02 1.241561293009098232e+00 2.046077472777896755e+00 2.429400588863880106e+00 2.319284050477041781e+00 9.077348298240995916e+01 1.108090255487844900e+01 1.743032616104639132e+01 1.051830692484434024e+02 8.930170529530055745e+00 7.762996386588692133e+01 3.840317943575727355e+01 3.266085604635528483e+01 2.820999806795220638e-02 2.249236098940866208e-02 2.574759276928612409e-02 3.110920617561777762e-02
1.750000000000000000e+01 1.961332388806594218e-02 1.000000000000000000e+02 5.842520119649533683e+01 1.961332079272681828e-02 1.900163465720634548e+00 7.608037502270749997e+01 4.387408851794474174e+01 1.961332023480487352e-02 2.387421185767514900e-02 1.883799550888361207e-02 1.563855091306855585e-02 1.921763654756223141e-02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 6.930454736170221963e+01 1.261998100274523749e+00 6.019756855444911281e+01 7.228800976179049087e+01 2.387420903497016259e-02 1.883798962589887382e-02 1.563855214675336641e-02 1.921763218078626975e-02 1.147397198270760921e+00 1.917098887563357001e+00 2.120622619892714056e+00 2.225681022640243700e+00 9.252648620070742425e+01 2.005441059547927551e+01 1.621695232667410735e+01 1.180109074562002860e+02 1.564362520734112927e+01 6.948110869331028994e+01 3.748548778820656935e+01 3.496045342272697809e+01 2.387420585582293239e-02 1.883799067131084262e-02 1.563855625981667302e-02 1.921762948081707709e-02
2.000000000000000000e+01 1.345458959086453903e-02 1.000000000000000000e+02 6.149625200502033096e+01 1.345458902860277063e-02 1.879030923621080484e+00 7.140813918017391870e+01 5.300114623728457985e+01 1.345458951127228610e-02 1.635506625241062162e-02 1.478579458425815195e-02 9.790163801281665315e-03 1.192261310996281520e-02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 9.317080567623108323e+01 1.329894859736998169e+00 2.127541703277454399e+00 8.024999662470222006e+01 1.635506459299145357e-02 1.478579109292155018e-02 9.790162490954967475e-03 1.192261825400149980e-02 1.012848944959319208e+00 2.013421832702579906e+00 2.328884838122569079e+00 1.902523008205513122e+00 9.020948888338280369e+01 2.675305666740236177e+01 1.934092658769444384e+01 1.056832058454859862e+02 9.688452216794427585e+00 7.372442866411111595e+01 7.417772776326509643e+01 1.431758448678802509e+01 1.635506158629562029e-02 1.478579236359851487e-02 9.790166734692719308e-03 1.192261949670869042e-02


==> SNRPHI2.csv <==
-2.000000000000000000e+01 1.454912370812083964e+03 1.000000000000000000e+02 1.584254263085251068e+03 3.756337329698287135e+02 8.081718622504312179e+02 1.721661641434915282e+02 3.461974209646053282e+02 1.192690423565603851e+03 1.357405296293695301e+03 2.218975884017620501e+03 4.823256936383100992e+02 1.211626526602370632e+03 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 9.826458385400865154e+02 1.651104687653197288e+03 1.656301374114777445e+03 1.898518502656783539e+03 3.202558426878127875e+02 3.237697174798466335e+02 2.961796518831678782e+02 5.189313870417735188e+02 9.790078447381559954e+02 9.008198749375329726e+02 7.814851952498902392e+02 4.815756619652193535e+02 1.286622945924774228e+02 1.938017679508333231e+02 2.034541950203643808e+02 1.518487126105458174e+02 3.713654919541214099e+02 4.015253941250642242e+02 2.760413636469831431e+02 3.226093798147781513e+02 1.234700433835865397e+03 1.324560125698635602e+03 8.204539888462828685e+02 1.318314207668779318e+03
-1.750000000000000000e+01 2.558925846021912548e+03 1.000000000000000000e+02 9.597963505026243638e+02 3.592491591553713874e+02 4.550312243690354421e+02 1.753890114774155506e+02 3.094644329081370415e+02 3.696872647909840907e+03 7.643175988705684176e+02 4.589537689572551244e+03 1.900174292238001954e+03 9.662846397016936635e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.174347743559489118e+03 7.662274365123697635e+02 6.578260454809679914e+02 1.133977038732229175e+03 3.422399413529336698e+02 4.204873049259234676e+02 4.284872777079136199e+02 1.967250243276151593e+02 4.616308533531635021e+02 3.152705711539706499e+02 2.744682317406038692e+02 6.636130442999137813e+02 1.630448063063648192e+02 1.555275421126395372e+02 2.235695827890929479e+02 1.492964762495486468e+02 2.387510330899342819e+02 3.279138953405309849e+02 3.365908106519361809e+02 3.244225463286734339e+02 2.631336905713989722e+02 7.250649724804675316e+03 1.029263664273292989e+03 9.833234655689591364e+02
-1.500000000000000000e+01 3.867663972597333668e+02 1.000000000000000000e+02 1.257082219432477586e+03 5.344440808372606853e+02 2.661140433441728419e+02 1.384859362664953721e+02 2.916751458052320913e+02 4.999920790559298439e+03 2.314318421946624937e+02 2.621541573997832302e+02 6.185100483072592397e+02 3.057986339348850606e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.921473808832005489e+03 6.352013322685259027e+02 5.131405917045576643e+02 1.400773796248040753e+03 8.571149128611699552e+02 5.051351852253338279e+02 3.188336266437747781e+02 2.259634737905057875e+02 2.673797152374569350e+02 3.135614673210339447e+02 2.219845425659798650e+02 2.533315874752426566e+02 7.849357228250576668e+01 1.253193181651096495e+02 2.158854852126505932e+02 9.077831819268713787e+01 2.735387898784778713e+02 3.598248656309041280e+02 1.734667179683555105e+02 3.254373318856033279e+02 4.439190472472352553e+02 2.094846358353329833e+03 9.727689188836551693e+03 8.851267181855114359e+02
-1.250000000000000000e+01 2.468485114386836301e+02 1.000000000000000000e+02 6.983865025117938785e+02 3.383651832219157427e+02 2.026776718359301981e+02 1.611491565835038671e+02 2.937869811619937082e+02 7.231436166969330088e+02 1.348635407162508386e+02 3.319530674294584287e+02 1.905966409639960659e+02 2.811203608080830918e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.864546371293799609e+02 7.387278868471186115e+02 1.142684055945092723e+03 2.544872361020037488e+02 5.344048668386749341e+02 2.423781258667522422e+02 3.046833734641520550e+02 1.442092687803576609e+02 1.544071903403752515e+02 1.807740599820376133e+02 1.925725442950826221e+02 2.659096249402271610e+02 1.252942545112406378e+02 1.453623797353802445e+02 2.272721222917521686e+02 1.240754344882216884e+02 2.965351603625700250e+02 2.653823637190644149e+02 3.396014611330674597e+02 2.674941279598923529e+02 2.490318510983650526e+02 2.496606798037934993e+02 1.307015229166937843e+03 5.090291094841327890e+02
-1.000000000000000000e+01 5.852970026258493590e+02 1.000000000000000000e+02 7.669009456827907343e+02 3.614998824731096647e+02 2.061455577695394936e+02 1.503650553236058443e+02 2.624930868649573199e+02 1.460628568327374239e+02 1.779203331880319752e+02 1.531852594613281440e+02 1.033691860550738738e+03 4.966387961933616566e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 5.259773265736398429e+01 1.597307334421408598e+02 2.209952038610537670e+02 1.508452496149741592e+03 5.037712425879955163e+02 2.624994567884689900e+02 2.637053407591887435e+02 3.612433026292310387e+02 2.143819430154474333e+02 2.441226617867098412e+02 2.153954583710483632e+02 1.342880075683501104e+02 8.408586988580208299e+01 1.726563050531023009e+02 2.031592392739430579e+02 1.108345151948388718e+02 2.701449333922706728e+02 2.822932551700305908e+02 2.337332714828703502e+02 2.613646369681341639e+02 7.631865154207852164e+00 3.828684744842547616e+01 2.551695623841562224e+02 1.367545208173030744e+02
-7.500000000000000000e+00 7.111444559519297570e+01 1.000000000000000000e+02 1.088403012841703941e+02 1.440171120040124038e+02 1.433036066160998416e+02 1.331925114281343383e+02 2.077634652074862061e+02 9.273804026696333835e+01 5.781412276214437185e+01 6.075081557501971474e+01 1.079365963865030267e+02 3.931430103610426130e+01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 8.307190234461755196e+00 8.319650854461586675e+01 1.877517127393801672e+02 7.171799393694256253e+01 2.122487773097631418e+02 5.895841662381980797e+01 1.122884353791159242e+02 1.477477008949303467e+02 2.013649286515644974e+02 5.696298717699322367e+01 1.287679771741208583e+02 1.475462176141316490e+02 7.038194342414631421e+01 1.149346397041187942e+02 2.113491631762764200e+02 9.016053606066873272e+01 2.438100615640786941e+02 1.963123531357855995e+02 2.270834415743473755e+02 1.520324121667812562e+02 8.849140943690439087e+01 7.108243255193359289e+01 1.441508805656590084e+02 2.717458961498269687e+01
-5.000000000000000000e+00 4.685999389176256358e+00 1.000000000000000000e+02 1.523833169009272410e+02 2.341470875895012682e+02 1.894932056373677369e+02 1.295077713275507563e+02 1.813687044683175031e+02 2.023988026147324870e+00 9.777110916541508212e-01 9.063380102612605071e+00 1.934685488275536880e+00 9.952764941057451464e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 9.308037454433102198e+01 1.886453741360447793e+02 2.025267554419021963e+02 8.726156714641547296e+01 4.998666308441603867e+00 4.754658198260442248e+01 3.465905651281506152e+02 3.112695785772195336e+02 5.876606826242135639e+01 6.235803110125466731e+01 3.691571174313526740e+02 3.427500376196845444e+00 5.827562388639792346e+01 1.776867776597079569e+02 1.710084456576630316e+02 5.363323182717414284e+01 2.031598730703940987e+02 1.437377038790104393e+02 2.286607682072291823e+02 1.317505953783687289e+02 9.836502161133576783e-01 1.575271348736291266e+00 3.455465294215604999e+00 9.984098109559668144e-01
-2.500000000000000000e+00 1.423386346110694589e+00 1.000000000000000000e+02 1.770393774753241871e+02 2.874285991151755866e+02 8.918224002363163549e+01 1.275970956235982072e+02 2.093020061934684293e+02 8.778014975600085812e-01 8.063139607655231966e-01 2.417096127827815799e+00 9.655853779588765562e-01 8.241745837890310789e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.096428269233082204e+02 2.240938578431697294e+02 2.314008041274583434e+02 9.790723128450564161e+01 8.066192099503409763e-01 9.148184917835359142e-01 5.826547408217977875e+01 5.718954846471559677e+02 5.522182189576908229e+01 5.837011884727475319e+01 1.369392115814090403e+02 8.127127220770968563e+01 7.795677324546385023e+01 1.299615142043701326e+02 1.963238261586613191e+02 6.011469753393939897e+01 1.501031496242436845e+02 2.114439153533326134e+02 2.810112158749975606e+02 1.703600037327802568e+02 8.066449166581265429e-01 9.122049808548896577e-01 9.658416527566879850e-01 8.163931832197881544e-01
0.000000000000000000e+00 7.344941144107769437e-01 1.000000000000000000e+02 1.839624392880256494e+02 7.344942014832660515e-01 1.152322583129727320e+02 1.286773736221362583e+02 1.400875650740264007e+02 7.344941470524710692e-01 5.796361696750378378e-01 8.658072511636423219e-01 7.837980673611201210e-01 6.767471615412711250e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 8.294384227558516898e+01 2.003720388139278157e+02 2.647431026886902714e+02 1.350968946500265702e+02 5.796362047411556251e-01 8.658074146904163326e-01 7.837979549632830834e-01 6.767474304834150134e-01 5.726902138286108368e+01 1.622438952734261477e+02 1.532940581440265362e+02 3.464505407909260093e+00 6.807618152090225294e+01 1.916966377721438732e+02 1.354633738114887080e+02 8.061744762246507889e+01 8.472213171514223973e+01 2.067035930895169429e+02 1.519427728245669300e+02 7.421106616526856214e+01 5.796362390668216014e-01 8.658072686621245406e-01 7.837979014152470780e-01 6.767474136239496341e-01
2.500000000000000000e+00 4.414230312640599618e-01 1.000000000000000000e+02 1.611595571730618417e+02 4.414231436717530044e-01 8.428492173147542132e+01 1.282661775254923953e+02 1.657700561025509387e+02 4.414231086326266817e-01 4.509498445471940009e-01 3.836118657846455116e-01 6.176243368096188124e-01 2.178153411354858959e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 9.559179943741470709e+01 1.760319851656662422e+02 2.270899560614441270e+02 1.104296672449605126e+02 4.509497326969434949e-01 3.836119119104526298e-01 6.176246069978700293e-01 2.178156365550954210e-01 5.314880402203596077e+01 1.193978102877317582e+02 1.064130344577849883e+02 3.380200013615390464e+00 8.198612065092576984e+01 1.707990450760051999e+02 1.627288717606236617e+02 5.860141385031251815e+01 1.161444744958209725e+02 2.383187468967715859e+02 1.917005751613501161e+02 5.370634418223994544e+01 4.509494449977655695e-01 3.836120033476355662e-01 6.176246356306385188e-01 2.178157059201852874e-01
5.000000000000000000e+00 3.377461720004149015e-01 1.000000000000000000e+02 1.591821326793512696e+02 3.377462075235138639e-01 1.015419345308156380e+02 1.202984686495794904e+02 1.275486340100549398e+02 3.377462079524617411e-01 4.933997267861415237e-01 2.198988660308129062e-01 3.150434173200617471e-01 2.554187744328054177e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 9.438898856385046088e+01 1.974736136834953015e+02 1.929059146390651449e+02 1.274284281129098702e+02 4.933997473393946787e-01 2.198989600535407596e-01 3.150434921582311865e-01 2.554187493658310326e-01 2.431098606241937965e+00 1.437114266489452916e+02 1.434489701216580215e+02 2.562509350033272959e+00 6.624942226033840598e+01 1.547556124416434216e+02 1.577594300371226268e+02 6.826831578471006878e+01 1.308494450984376272e+02 1.238367657734657712e+02 1.323881948925761947e+02 1.228448621823793729e+02 4.933996537398614435e-01 2.198992240183793301e-01 3.150434031723517436e-01 2.554188149454783563e-01
7.500000000000000000e+00 3.088039586738619002e-01 1.000000000000000000e+02 1.844149649431467139e+02 3.088039109274834382e-01 7.513427738209733775e+01 1.217373005348415660e+02 1.438366759820801803e+02 3.088039743023681671e-01 2.869180139298371235e-01 2.174598304170572982e-01 4.246898343503393014e-01 2.673337981019546783e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.267082278634642734e+02 2.466950392402136742e+02 2.147097726559202329e+02 1.141131601172319279e+02 2.869179722368226382e-01 2.174595341679533556e-01 4.246900241737266435e-01 2.673335616616862587e-01 3.376883661850627938e+00 1.053293398007917148e+02 1.070924351830592656e+02 2.485097854350978519e+00 6.927397126315354114e+01 1.966481208036272506e+02 1.195679936417354554e+02 3.891027823551332432e+01 5.686913304192695762e+01 1.472289432752395157e+02 2.076555895766523179e+02 1.213451833283238841e+02 2.869180331348324398e-01 2.174595248255670465e-01 4.246901694015917661e-01 2.673335660145871873e-01
1.000000000000000000e+01 2.338972846683159690e-01 1.000000000000000000e+02 1.774146207519989105e+02 2.338972821809255087e-01 2.246998839937619508e+00 1.104739244033829522e+02 1.301250048699313595e+02 2.338973971510786010e-01 2.804898693508245389e-01 2.256527328455571191e-01 1.696702703355252306e-01 2.458658898993590913e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.153715191436010059e+02 2.472166263855135355e+02 2.061901557688079265e+02 9.467186751828796787e+01 2.804898953123176053e-01 2.256527638166623551e-01 1.696703805099955276e-01 2.458657463610456340e-01 3.011904516402973631e+00 1.808388434684057744e+00 1.700748847481901693e+00 2.227471875890989939e+00 9.351177210537996132e+01 1.276455824773496346e+02 1.458217723671622252e+02 5.016090457484418152e+01 5.852868936391109855e+01 1.657289423001999182e+02 1.668664239828246991e+02 9.483656637701845682e+01 2.804900062701223273e-01 2.256529670099593488e-01 1.696705695323794394e-01 2.458657403400165975e-01
1.250000000000000000e+01 1.371545446257906864e-01 1.000000000000000000e+02 1.937437468939803864e+02 1.371545373890230290e-01 2.441214319052437798e+00 1.301785751135129487e+02 1.342439958011844112e+02 1.371545389683860583e-01 1.767352790259968387e-01 1.491260868085782787e-01 1.176679540030974025e-01 8.902685228356894964e-02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.376106462474376997e+02 2.616490394010448881e+02 2.249047783102555513e+02 1.103063405029951838e+02 1.767351402902308244e-01 1.491260316134399855e-01 1.176681254158533918e-01 8.902694900156019053e-02 2.654485937489984959e+00 2.408873274208877202e+00 2.037224764238906083e+00 2.615121148747890700e+00 6.352501826605281110e+01 1.815077649559907513e+02 1.533127777804006087e+02 8.544320428550251734e+01 6.246907786172683785e+01 1.664264650393379270e+02 1.920530315206264049e+02 6.001067208444258938e+01 1.767351914848706573e-01 1.491261600745359961e-01 1.176679173744426682e-01 8.902691689322624058e-02
1.500000000000000000e+01 1.243547098720816924e-01 1.000000000000000000e+02 1.842861858593051920e+02 1.243547036685776763e-01 2.220007499063185286e+00 1.069905967000757556e+02 1.206985895428500726e+02 1.243547335664888648e-01 9.533577285798054690e-02 1.721393987131381309e-01 8.193692294101460882e-02 1.281477036574884265e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.469819943525136239e+02 2.799138917541929459e+02 1.716922519826133851e+02 8.007415527247174225e+01 9.533596409209930955e-02 1.721393145748354447e-01 8.193679790665761575e-02 1.281477302769674642e-01 2.000937329098761541e+00 1.120182252296982872e+00 3.247252115732167432e+00 1.977505602297514375e+00 3.513839479456698456e+01 1.203608533180911309e+02 1.591267353954605426e+02 6.888534975695654339e+01 4.882825139070492071e+01 1.704780496614887113e+02 1.488777331580504892e+02 6.827192021611087114e+01 9.533593647809378291e-02 1.721392905864279066e-01 8.193692612855241197e-02 1.281478171114126818e-01
1.750000000000000000e+01 8.866640237863153418e-02 1.000000000000000000e+02 1.912685336446123756e+02 8.866632281071318289e-02 2.233552116189320813e+00 1.187685010074400509e+02 1.520608068775345032e+02 8.866638323106494635e-02 1.041119366718213923e-01 1.112798076379769574e-01 8.374253970996337060e-02 3.480832860825533448e-02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.096054611427571359e+02 2.321218404114292468e+02 2.616065108057734960e+02 1.095569963350771872e+02 1.041118690154852755e-01 1.112796542977847608e-01 8.374245263555601948e-02 3.480841994609925466e-02 2.261514634738918339e+00 1.823693449994190363e+00 2.537413890833035701e+00 2.253052313385712324e+00 4.556679366928728570e+01 1.887656417987293196e+02 1.357168604284962328e+02 1.720351454394277013e+01 6.563510032763798563e+01 1.771174161926220449e+02 2.295114073612099901e+02 6.431115245658786250e+01 1.041119441432064724e-01 1.112798066404248332e-01 8.374239435980262991e-02 3.480846403952808643e-02
2.000000000000000000e+01 6.068014299983989779e-02 1.000000000000000000e+02 2.105634671484062608e+02 6.068008102544784205e-02 2.145403776131968865e+00 1.030065005153002602e+02 1.440763066644698256e+02 6.068008352087410351e-02 6.986363182195286237e-02 7.661987506531332814e-02 3.222730742502013385e-02 5.420504928214445878e-02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.481328529599461490e+02 2.839441153134733895e+02 2.427793851643962171e+02 1.258509522499748385e+02 6.986366075082364735e-02 7.661980009098412481e-02 3.222723790879610667e-02 5.420488179399497730e-02 2.214131766503946164e+00 2.838108041830504025e+00 1.012086620527943071e+00 2.104631413470944068e+00 4.160985327953312662e+01 1.477973270150205849e+02 1.289474795553671242e+02 4.731251787025485811e+01 6.418266761532267140e+01 2.308381110182597524e+02 1.444560438355660494e+02 6.898356070091645620e+01 6.986358258895011830e-02 7.661983866892523032e-02 3.222725702021810024e-02 5.420492781600808052e-02


==> SNRPHI3.csv <==
-2.000000000000000000e+01 7.739057215437131845e+02 1.000000000000000000e+02 3.544683536926915167e+03 5.394253927770267865e+02 6.313464718398757896e+02 1.912776801127307351e+02 2.750548372816605820e+02 1.497163376468042998e+03 7.062081966970060876e+02 1.077848411690684088e+03 3.857423300778248745e+02 7.657910305509881255e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 8.107667510393239354e+02 1.032646215963783789e+03 1.250232476635958619e+03 6.853637233635316989e+03 2.649877368163320170e+02 2.161295198549429415e+02 6.616370537072976958e+02 7.805286392159836169e+02 6.226907342591010774e+02 4.844643019332001472e+02 6.798871694816543823e+02 7.139310165646952555e+02 2.430110227779039747e+02 1.294938560652050512e+02 1.037885976032501532e+02 2.444453204595747309e+02 2.442714863798434237e+02 2.802945030995123261e+02 2.775568106057054933e+02 2.955491556552498196e+02 2.619895468836655255e+03 8.070081953168405562e+02 6.481753728498935061e+02 1.015257058306064550e+03
-1.750000000000000000e+01 1.790923480220595366e+03 1.000000000000000000e+02 9.092852568406468663e+02 3.558631488893319670e+02 4.922254203897492744e+02 1.617986942317612886e+02 3.385521025687191354e+02 1.137829267138129808e+03 8.730447278336497448e+02 1.892076288379751077e+03 2.741656017490973227e+03 9.852868373881316302e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.236636826449509044e+03 3.760305661078664343e+02 7.555774290750741784e+02 1.032294451561583401e+03 4.103667164270256649e+02 2.369983267903721753e+02 4.542041204724573618e+02 2.751070537863941468e+02 3.016424077337412086e+02 5.106352398581933585e+02 3.424722954226492106e+02 7.071914128798227921e+02 2.142357380662777757e+02 1.015060719184014744e+02 9.205395345556097197e+01 2.001022373001034111e+02 3.949626841749409891e+02 3.249627461471688434e+02 2.626071081736548081e+02 3.576468972007011757e+02 4.530627652340877489e+02 1.784753061063244786e+03 1.047270261329975710e+03 8.314068836268064615e+02
-1.500000000000000000e+01 5.659638752048365404e+02 1.000000000000000000e+02 6.537503747602263502e+02 1.305260046650301319e+03 3.756928608838142054e+02 1.983651241752774013e+02 3.655542159046417510e+02 2.930091511360821187e+03 3.204986666173712138e+02 5.322938973292040146e+02 8.863633061908915352e+02 3.310050349291215639e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 8.481539856434615103e+02 4.614408058304423434e+02 4.306869955431228050e+02 7.692685624788305176e+02 2.552369542258983984e+03 2.804766046930081984e+02 2.151417024529807804e+02 4.186547495972877186e+02 4.460539277274700680e+02 2.585688870408827711e+02 4.370924296935621669e+02 3.281900897257172574e+02 2.624054502119485619e+02 1.643948437637271809e+02 1.577819085571188964e+02 1.913569291437605102e+02 3.833464226510994877e+02 3.209921997424264646e+02 3.252015151033338043e+02 4.228156118005206849e+02 1.376197730226718932e+03 1.872786251238602063e+03 5.355655725093574802e+03 5.073936130440237093e+02
-1.250000000000000000e+01 3.763174979041057213e+02 1.000000000000000000e+02 3.648543171667880074e+02 3.429628979709884220e+02 2.447302810455979625e+02 1.626533286595945924e+02 3.167489336655003171e+02 1.149321334659064178e+03 1.651834189317888502e+02 4.266662411585232348e+02 5.208306253025569958e+02 2.930277349123048793e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 2.423403867345326432e+02 5.522551790763659483e+02 3.406266429155575679e+02 2.296378350745755199e+02 3.115585578779405296e+02 5.182205065388601497e+02 1.740501525875006621e+02 2.730924999675519302e+02 2.255992641770409648e+02 3.076773530020487328e+02 1.699646859235020315e+02 2.551926053669759824e+02 2.442014282572069988e+02 8.035370768312064627e+01 8.359625854972158265e+01 1.809558812290671881e+02 4.607647356522879249e+02 2.412596633459498889e+02 2.803902432226004748e+02 2.284523859362671772e+02 4.240612323370710897e+02 2.589043878286144036e+02 2.209059058271966933e+03 3.961777220748220998e+02
-1.000000000000000000e+01 6.697799074354443292e+02 1.000000000000000000e+02 7.597458429398910766e+02 4.059791479730428705e+02 2.078210346938384703e+02 1.716911526082287196e+02 3.476950115569202353e+02 2.258260480282380911e+02 3.716134356267822909e+02 1.377829325134444787e+02 9.125254778769375434e+02 8.970156452437444159e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 6.371352413088075650e+01 1.642185301483417561e+02 1.801729297919215611e+01 1.509139894711629040e+03 4.441681326036814994e+02 1.548905092346879826e+02 4.598088491198159886e+02 4.759996814653966339e+02 3.365444896052817398e+02 1.154312052802968509e+02 9.638059320640412864e+01 1.920483128327620648e+02 2.119582425173746003e+02 1.334605621565285389e+02 1.360924773689451399e+02 1.914477132722161627e+02 3.480832625359819303e+02 3.416203493998417002e+02 2.872592639159589680e+02 4.039591300601655348e+02 6.426956321123427074e+01 7.811790799179200917e+01 3.849876926599662283e+02 2.134036271205034154e+02
-7.500000000000000000e+00 1.232302034660120000e+02 1.000000000000000000e+02 1.102004456934245695e+02 2.002310154087815022e+02 1.269404182760809476e+02 1.552153843534918281e+02 3.074503968287050952e+02 9.824890651828154375e+01 1.498134648659292054e+02 9.570326697987486853e+01 7.490492687041090392e+01 1.533909858820949239e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.375095313615609882e+01 8.958310163319612229e+01 1.029028296023517726e+02 1.725495284652227781e+02 8.063500614517792542e+01 9.372646940885572064e+01 2.255741354054938768e+02 3.069193579406627350e+02 9.819539233068194051e+01 8.315279956519133009e+01 9.280380478140062905e+01 1.982074918766084011e+02 2.170193766940737703e+02 1.065909478860665871e+02 1.128600937585266450e+02 1.586531479829219222e+02 2.727555999428296900e+02 2.944901598013034913e+02 3.304137485995393035e+02 3.283438278039395186e+02 8.145915884252571004e+01 6.913669767724395854e+01 4.520102076319577833e+01 1.585962821918306531e+02
-5.000000000000000000e+00 6.071759077746818001e+00 1.000000000000000000e+02 1.137086816951406405e+02 9.270498363867067155e+02 5.824872632519395665e+01 1.650569539897294078e+02 2.873424404522581881e+02 3.287705714298402970e+00 1.089104016224582416e+00 1.194384272631548605e+01 1.175596872811714988e+00 1.497156824224852745e+00 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.063906979581231695e+02 1.043473337083934354e+02 1.279320974043617554e+02 1.146502898428117305e+02 4.540116774758335083e+01 5.198532315128623083e+01 1.239957943523011608e+02 1.848660839555333951e+03 6.262712625916495313e+01 6.250325390442583995e+01 7.565245425348942376e+01 4.421419153456420226e+00 2.484888657192744859e+02 1.113113629102241049e+02 1.233849453181313436e+02 1.400514605812061006e+02 2.074301879780067850e+02 3.375537223209207127e+02 2.854464263809068711e+02 3.030070158747272444e+02 1.072807474665059324e+00 1.171468134342864342e+00 6.204575935924667718e+00 1.488630055852713907e+00
-2.500000000000000000e+00 3.104105405485209523e+00 1.000000000000000000e+02 1.033779331832099189e+02 2.578961050479335313e+02 7.398013959169941245e+01 1.612161084687954826e+02 2.643404880184026524e+02 8.385323929691230749e-01 6.085301803755837069e-01 6.009809152892791495e+00 1.009894311977596271e+00 1.016798857918003396e+00 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.249706885120537407e+02 9.054899594794444795e+01 8.524257850614799281e+01 1.080041546987634433e+02 6.130364400083523346e-01 6.256516775237027650e-01 6.283029083562986017e+01 5.119503797199401447e+02 5.045512480089562501e+01 6.078365524147504573e+01 8.710095762577383027e+01 8.980698766529265242e+01 2.007241665210158601e+02 9.217655412707796359e+01 9.354828166824941604e+01 2.154635592389325041e+02 2.537840335697563319e+02 3.223303175869766619e+02 2.677354688476572733e+02 1.987916593157213185e+02 6.059974686281357492e-01 6.243151690018051703e-01 1.010811464339998134e+00 1.016761583441989858e+00
0.000000000000000000e+00 5.605889706808230288e-01 1.000000000000000000e+02 1.018348443181010339e+02 5.605889700833210920e-01 4.430668024332548782e+01 1.815320258300341436e+02 2.018313635398862687e+02 5.605889776937842406e-01 6.533485679495849574e-01 5.838952230808337474e-01 5.215291838013980108e-01 4.661001006876058783e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 8.761762625620872313e+01 8.414418900298890946e+01 6.123746135944775659e+01 1.515724988963177395e+02 6.533485779517327341e-01 5.838952186997512506e-01 5.215291995684292470e-01 4.661000716389628318e-01 6.233301051274994364e+01 6.291375812402761625e+01 2.157964419029590353e+00 2.031178335871290930e+00 2.869841651574107573e+02 1.395705253440980584e+02 1.172742131175016311e+02 1.273672718934184900e+02 1.977361801150558449e+02 2.840104947112230889e+02 1.603327942037974765e+02 1.321946833411774094e+02 6.533485838274302182e-01 5.838952095523706198e-01 5.215292185620572507e-01 4.661000902226720699e-01
2.500000000000000000e+00 4.704867303033049564e-01 1.000000000000000000e+02 1.050512212231399332e+02 4.704867353826023835e-01 4.019512779284760740e+01 1.843842993105403139e+02 1.745343060211052375e+02 4.704867586828646031e-01 4.079756999934914252e-01 4.942485377909084932e-01 5.899592701419176244e-01 3.558838634245231614e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.022044798915005259e+02 1.048706334714246964e+02 8.223629549523299431e+01 1.262403364639172167e+02 4.079757046554041144e-01 4.942485468429836937e-01 5.899592847062664625e-01 3.558838482248268820e-01 5.691963734922698848e+01 5.668737048606848106e+01 1.397641757412445562e+00 2.708634722334001932e+00 3.213780383959677351e+02 9.303843685544147490e+01 9.710613045754858774e+01 1.209160223492864361e+02 1.090903172437482453e+02 1.859431080546836483e+02 2.425308575797655237e+02 1.286551292616090336e+02 4.079757458669605041e-01 4.942485905967698989e-01 5.899593165311209919e-01 3.558838106730465300e-01
5.000000000000000000e+00 2.612477434526849773e-01 1.000000000000000000e+02 1.024415361901385779e+02 2.612477335920638799e-01 2.128692670369431106e+00 1.691443696943351824e+02 1.859001938864158490e+02 2.612477440578719889e-01 2.210409622493376969e-01 2.990028585325055221e-01 2.749912418696505712e-01 2.431450890492018735e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.059648404362338994e+02 8.899542501184438947e+01 6.251145748372134392e+01 1.375523825657973020e+02 2.210409513069540310e-01 2.990028723448773240e-01 2.749912195318255925e-01 2.431450648958126959e-01 1.273530856937857614e+00 1.970669845548592036e+00 2.075888899770732099e+00 2.882810214290811857e+00 2.451011892970473980e+02 7.924008640653566715e+01 1.353278175010496227e+02 1.725458452673840384e+02 1.655116246806371407e+02 1.436879279966423155e+02 1.845894198427291997e+02 2.369007299983693713e+02 2.210409754127490856e-01 2.990028130536485640e-01 2.749912922787484670e-01 2.431450785986810081e-01
7.500000000000000000e+00 3.047436244309638109e-01 1.000000000000000000e+02 9.793720228876078693e+01 3.047436454822493590e-01 1.863369659188317540e+00 2.157327802802799397e+02 1.614987651458098412e+02 3.047436624403587757e-01 2.931906154296390898e-01 3.123413326354915753e-01 2.740598773689368328e-01 3.359286309519915470e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.350864656878601409e+02 6.251768850826445600e+01 6.343246475825318420e+00 1.271602571729537487e+02 2.931906136586985290e-01 3.123413575661752595e-01 2.740599183838410280e-01 3.359286522445507628e-01 8.391545801365247748e-01 1.494385010811484449e+00 1.259412929564229566e+00 3.060244769635044104e+00 3.248921320367044814e+02 9.803065195725754677e+01 1.173542223653790018e+02 2.392187498093219631e+02 1.011509778568913021e+02 1.357040862613350214e+02 2.234250389919184272e+02 1.605040098455995690e+02 2.931906277655090820e-01 3.123413257688121836e-01 2.740599562242836962e-01 3.359287001612760726e-01
1.000000000000000000e+01 1.870008793752625798e-01 1.000000000000000000e+02 1.003667940557965181e+02 1.870008785468220691e-01 1.901229352202553624e+00 1.751006331326578618e+02 1.222674613804807393e+02 1.870008735399120714e-01 1.240405320889174101e-01 1.761653357012839538e-01 2.225700938137040175e-01 2.095700116538555813e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.192360332761841448e+02 6.146504740408300904e+01 1.052948042530188246e+02 1.058857587669261306e+02 1.240405271354186878e-01 1.761653642693611077e-01 2.225700878405485195e-01 2.095699939580913940e-01 1.581300183978415763e+00 1.201985941065439878e+00 1.235761244098162459e+00 2.997716776468715150e+00 3.071954700409689281e+02 8.392579383187776898e+01 8.068788168625020774e+01 1.213169277504732690e+02 1.165456474446946373e+02 1.253236773604519101e+02 9.275203061683136241e+01 1.480049905263808228e+02 1.240405319388465238e-01 1.761652045219325446e-01 2.225700843153891051e-01 2.095701112722780368e-01
1.250000000000000000e+01 1.215922863963343342e-01 1.000000000000000000e+02 1.049239368480914436e+02 1.215922857352298991e-01 2.147244600833968953e+00 2.208643398073869832e+02 1.133073862146636088e+02 1.215923098285013881e-01 1.599327597711674986e-01 1.033128957983341367e-01 1.017920267271087698e-01 1.119154933549457859e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.469946507909212698e+02 4.972295235345746356e+00 8.642781149222395243e+01 1.222056153146057227e+02 1.599327669522696282e-01 1.033128159365278437e-01 1.017920791687371707e-01 1.119155062448132787e-01 1.742424999247704998e+00 1.150978406646244956e+00 1.422640710237668360e+00 3.472453706278557650e+00 3.139908650300118893e+02 1.567801877458362867e+02 1.018777164907936310e+02 2.481428352480044737e+02 9.003813294205014017e+01 1.206517578512303857e+02 8.408811773263768430e+01 1.470364971124366775e+02 1.599327748463375831e-01 1.033128594067432710e-01 1.017920997392301741e-01 1.119155408312576538e-01
1.500000000000000000e+01 1.071903501978858642e-01 1.000000000000000000e+02 1.024367669088745743e+02 1.071903581154915186e-01 2.308340140135920926e+00 1.792850290363748513e+02 1.370418917140926851e+02 1.071903512242657758e-01 1.012944564759685473e-01 8.659241894256350380e-02 1.036007299901907236e-01 1.321633819051060976e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.620832885482713834e+02 6.425177920878117455e+00 8.411948428776084086e+01 9.265420597143133818e+01 1.012944697530342858e-01 8.659241959815905387e-02 1.036007418075229891e-01 1.321633877222743447e-01 1.037501068048811703e+00 1.452102320296461802e+00 1.596595708683386405e+00 3.947101384364467336e+00 2.256875122781561345e+02 1.820343616524514800e+02 9.383205257593652959e+01 1.889356251085628173e+02 8.785237649640977509e+01 1.009725043768516031e+02 1.628156799268193424e+02 1.752126936385480747e+02 1.012944567506764704e-01 8.659241043120537162e-02 1.036007358529512784e-01 1.321633860051710518e-01
1.750000000000000000e+01 7.087522052000769235e-02 1.000000000000000000e+02 1.012953578879447463e+02 7.087522404910434615e-02 1.971668963932414975e+00 2.317390073372377230e+02 1.189385147080785998e+02 7.087521623794676429e-02 9.749453704290989009e-02 8.013750546538837838e-02 3.739553553344791142e-02 5.260757475667385968e-02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.196766993852102985e+02 3.862569758404572173e+00 1.041108897074724098e+02 1.259622520520700135e+02 9.749455055419310734e-02 8.013749333027370136e-02 3.739555024065865235e-02 5.260757676625633233e-02 7.794167624504586556e-01 9.737624840699470319e-01 1.274652149217387231e+00 3.517026023057258755e+00 3.060459027073389962e+02 1.628869860922131636e+02 1.643334999963441874e+02 2.600194340109791824e+02 9.603135706022725060e+01 7.966542889192076871e+01 7.125458178651798846e+01 1.895775925549251042e+02 9.749452533897977335e-02 8.013749970701031233e-02 3.739557922568476078e-02 5.260755108455764800e-02
2.000000000000000000e+01 5.524483009944968631e-02 1.000000000000000000e+02 1.067980688632955690e+02 5.524484178186082894e-02 1.991968638146759618e+00 1.874210392010363080e+02 1.545206317873700073e+02 5.524484310139674004e-02 7.371229151840286153e-02 4.573743651203997923e-02 4.962013149587202188e-02 4.712104138931694219e-02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.616188565998822639e+02 4.447101784142792447e+00 7.340756332812913065e+00 1.393879185053257288e+02 7.371230559097088908e-02 4.573745330771884776e-02 4.962012781410725382e-02 4.712106173581580987e-02 8.968987606904090804e-01 1.193403855593636820e+00 1.636499469970116305e+00 3.311341957085496279e+00 2.682370480784759366e+02 1.692566766110755339e+02 1.253126046917274152e+02 1.555776279124978032e+02 1.283128249329823234e+02 1.352457311504809354e+02 1.724935173884284723e+02 1.760593655961804131e+02 7.371228278487909624e-02 4.573746325105360749e-02 4.962014928551766735e-02 4.712107133836462847e-02


==> SNRPHI4.csv <==
-2.000000000000000000e+01 6.620593262807010433e+03 1.000000000000000000e+02 7.686184993454910000e+03 1.182075098684229943e+03 2.426885595501628814e+03 2.913401830896866613e+02 2.305475730724679408e+02 4.837038413069192757e+03 5.006522487851139886e+03 1.140004549855675577e+04 1.301723794967181902e+03 4.313725881091097108e+03 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 2.901316895361893785e+03 7.744763169395678233e+03 6.624687911646090470e+03 1.113661855369015757e+04 8.904775079557737172e+02 7.837731976397044491e+02 1.329334035094365163e+03 1.553971222817066291e+03 3.056432922553725348e+03 1.934489673815663309e+03 2.663936307705626859e+03 1.838071166993039924e+03 2.238980869848605835e+02 2.951672664928094605e+02 2.594406461247846210e+02 3.673593495543096310e+02 2.392365712326522953e+02 2.222370132088875323e+02 2.182446397220611232e+02 2.415669347734585415e+02 4.702003739987007066e+03 7.130514547908915119e+03 2.518946006356012731e+03 3.780158272651869993e+03
-1.750000000000000000e+01 1.364973310262531231e+04 1.000000000000000000e+02 3.616737716210986946e+03 9.377334594541356410e+02 1.647274990604940513e+03 3.096886958829311425e+02 2.015111151419719420e+02 7.455505441971959954e+03 3.319445886300419261e+03 2.466361270427182899e+04 1.065662392707463368e+04 3.519191519387047265e+03 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 5.311591408756680721e+03 2.258808037114299623e+03 2.041358893700322596e+03 3.852376364849742458e+03 9.709773072756072452e+02 1.325717598182916390e+03 7.700850265930031355e+02 4.733087093646899461e+02 9.910548926459993027e+02 1.503580214566382210e+03 5.713250782503265555e+02 2.699019075845745647e+03 3.511214428172698376e+02 2.574480411088278515e+02 3.026390459386458929e+02 3.201127923516562532e+02 2.064557481623253068e+02 1.939266037243214953e+02 1.959155048715761325e+02 2.093144272921582569e+02 1.251256521383967993e+03 1.415007132717729473e+04 3.355345398103700063e+03 3.047907707593429677e+03
-1.500000000000000000e+01 1.954008535352399122e+03 1.000000000000000000e+02 4.796896775619825348e+03 2.549845622076713425e+03 8.027939739495245703e+02 2.418441035676677870e+02 2.549797839613686961e+02 1.877801563584857649e+04 1.073612175362013431e+03 1.362491756822452317e+03 3.302585428624833639e+03 1.164688808678245550e+03 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 8.073322048872054438e+03 2.601847884179629546e+03 2.425486796138917725e+03 3.769581832027207838e+03 4.873155274661590738e+03 1.250607472268995252e+03 5.610178646850457653e+02 6.168049615090892530e+02 1.091424030325019430e+03 4.992823687593310069e+02 6.308809540085055687e+02 8.598910294817360409e+02 2.508043352971015736e+02 2.325441569026883428e+02 2.311619588991805188e+02 2.520690995863749322e+02 2.877744474011187776e+02 2.452914493851953921e+02 2.082277039196016517e+02 2.715105090375077452e+02 2.364415489641103250e+03 8.321751051035316777e+03 3.636827825265282445e+04 3.600252859904659090e+03
-1.250000000000000000e+01 9.461237090343994396e+02 1.000000000000000000e+02 2.011931225289637723e+03 8.281107494898122923e+02 3.849880939944097236e+02 2.692805179000106364e+02 2.218756157016327393e+02 2.988162012504502854e+03 5.025974560835704210e+02 1.587165271931829693e+03 4.104600881309673923e+02 8.002655833855654919e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 7.843281386600719998e+02 2.803508047090311720e+03 2.541041285295445959e+03 1.122385944500294045e+03 1.155812310487213153e+03 7.875960687006100898e+02 6.898297879652690199e+02 5.576691248506238026e+02 3.516401581819142734e+02 3.226150147008044087e+02 2.537482661329400173e+02 5.484012207751899268e+02 2.931843047723663744e+02 2.338017171137575474e+02 2.516297167205127323e+02 2.934453875169093067e+02 2.200716315425765401e+02 2.243275077710964922e+02 2.039378205007484723e+02 2.378448380535428726e+02 1.178472700741365998e+03 7.968278895998839744e+02 5.518177092551546593e+03 1.800677049085246608e+03
-1.000000000000000000e+01 2.026355191454738133e+03 1.000000000000000000e+02 2.248184896121893416e+03 1.235609470747841897e+03 4.845602636712037565e+02 2.043961817628705546e+02 2.227017143009989866e+02 4.834675594362983020e+02 9.610830772476394941e+02 4.364970088066962148e+02 2.836793149759760581e+03 2.694968599659258416e+03 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 2.912968039657349664e+02 6.399500560522874366e+02 2.406073915344445027e+02 4.434530357264391569e+03 1.050136645950345610e+03 3.027629847095429341e+02 1.035692566260899639e+03 1.959543713449864981e+03 6.522545109397632359e+02 5.552479709246665607e+02 3.591504861315401058e+02 2.765307732797118661e+02 1.957427863239457224e+02 1.752534039635488057e+02 2.153204669538787641e+02 2.274187744867441268e+02 2.463303451469374181e+02 2.368670422659795349e+02 2.185624785405194359e+02 1.839293955097919024e+02 9.420281624493962624e+01 2.247899701347196810e+02 8.668189272530947846e+02 3.523971767811293034e+02
-7.500000000000000000e+00 1.261860051141124472e+02 1.000000000000000000e+02 1.431571850317530163e+02 5.863929187693292988e+02 3.617976711417009028e+02 1.593219433665239819e+02 2.347964890643042963e+02 1.266353418830463085e+02 9.669275863966019813e+01 7.104293297355988557e+01 1.504668710284213375e+02 1.632628689283584720e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 2.788160284446919945e+01 6.050328114375112420e+01 2.317361651679172780e+02 1.543898877899505919e+02 1.055755870082455885e+03 7.981200275184237114e+01 1.864335638194705211e+02 4.686989801738432107e+02 6.234648820802914315e+02 7.529342466753020346e+01 1.008903552753779707e+02 3.450127484616831453e+02 1.318943091759939250e+02 1.248665172760481994e+02 1.569811491773021999e+02 2.095306407799460260e+02 2.184092809750074196e+02 2.501474708971696543e+02 2.503479436191731793e+02 2.180988331492791303e+02 1.773360381651003763e+02 5.014047105546829641e+01 1.316412313767960995e+02 1.133776353042641318e+02
-5.000000000000000000e+00 2.983774469471330093e+01 1.000000000000000000e+02 6.269166843217185914e+01 1.398570876055420058e+03 9.624915672052250102e+02 1.996780183450559889e+02 2.041037323977801918e+02 7.708347787549279850e+00 2.454934208771275550e+00 5.933507966648569720e+01 5.183452261770621128e+00 2.759977449167319019e+00 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 2.779010327867234764e+01 3.729897599352421622e+01 9.640629567806649902e+01 6.529398032334941604e+01 5.648701551191491887e+01 3.237948674429163276e+01 8.694752346855075302e+02 2.657776435968046826e+03 9.494419538488580557e+00 1.421021278107962615e+01 1.924875329443758119e+03 1.108872011582822026e+01 2.405925982583994482e+02 2.094552976950690493e+02 1.745572416150509412e+02 1.651020695549307504e+02 2.621980681839227145e+02 1.904097906046442858e+02 1.998074766723438245e+02 1.473315691329050026e+02 2.486066606900582343e+00 4.415744283759813094e+00 1.429384614633886841e+01 2.771486973910099572e+00
-2.500000000000000000e+00 6.838980301130898276e+00 1.000000000000000000e+02 2.170374776888964874e+01 1.088919454509124535e+03 2.701769662389187232e+01 2.209960442941490157e+02 2.085808472620198017e+02 2.477564916582537524e+00 1.984671498237793763e+00 1.291334924267447803e+01 3.278363354707505728e+00 2.376011433545275775e+00 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.792592690696530866e+01 2.929883099881199016e+01 1.717664771505612364e+01 2.023395880109421086e+01 1.980825508106604849e+00 2.082441410946428650e+00 5.438261548027893966e+00 2.177830222655845319e+03 5.047206946963958529e+01 1.427161058028886131e+01 9.710017644170594764e+00 8.627317989328494363e+00 2.482971343657275156e+02 2.122166822396169721e+02 2.040141135996959463e+02 2.169051882084741010e+02 2.096461531824190843e+02 2.346039355220481468e+02 1.877528568505863120e+02 1.994548270059958668e+02 1.980989531529503411e+00 2.082907064761724047e+00 3.278932953183846699e+00 2.353526925187773511e+00
0.000000000000000000e+00 1.935162835424550698e+00 1.000000000000000000e+02 1.596998768821763193e+01 1.935163135384053934e+00 6.592080993587027038e+00 2.185165049372725150e+02 1.872601778926616305e+02 1.935163010849400900e+00 1.392870191965235538e+00 2.408322176246468160e+00 2.084959116506825527e+00 1.700665518161295298e+00 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.940138259562580458e+01 1.998839307139228083e+01 9.116966926957083217e+00 1.269225893612823697e+01 1.392870383222992725e+00 2.408322957417827315e+00 2.084958709494674434e+00 1.700666119558614131e+00 7.299391718317029820e+00 7.072369195697236322e+00 7.829407514069622209e+00 3.036935920462110250e+00 1.668125207380466293e+02 2.651865463989291811e+02 2.213821958242618564e+02 2.093739564178403896e+02 1.962247592745796965e+02 2.347964405928561007e+02 1.477386214394054491e+02 1.574968950973567132e+02 1.392870648541810530e+00 2.408322312362683792e+00 2.084958846372837904e+00 1.700666081092137905e+00
2.500000000000000000e+00 1.169960848965003741e+00 1.000000000000000000e+02 1.482576791290811968e+01 1.169961130366610869e+00 5.940406094600723996e+00 1.929659133038547338e+02 1.708603180260415115e+02 1.169961179705519605e+00 1.085947998832328620e+00 1.101214807665501283e+00 1.598448786210069361e+00 7.267997809008330812e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.024630688762133346e+01 1.235714928520038036e+01 2.286413110243209701e+01 9.937763454038165634e+00 1.085947744765815015e+00 1.101214555573363230e+00 1.598449560762995825e+00 7.268006509372826329e-01 8.154907475134089978e+00 5.418842962508951366e+00 5.782060345186720518e+00 3.443123793790497267e+00 2.084226579795581245e+02 2.439542451407921249e+02 1.649765031669497262e+02 1.370125910640732343e+02 1.671333660675612975e+02 1.598021484847627391e+02 1.958014370709183538e+02 1.580015874331134000e+02 1.085946937998459427e+00 1.101214888296796035e+00 1.598449690561169589e+00 7.268013844661210809e-01
5.000000000000000000e+00 9.326553107136938969e-01 1.000000000000000000e+02 1.577334361400350815e+01 9.326553769556623630e-01 5.241759056739313749e+00 1.657267420786614878e+02 1.713171777900827806e+02 9.326554243404715505e-01 1.368403670714676501e+00 6.492292755139909000e-01 8.240508006491737980e-01 7.115453141926105785e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.061464976561612694e+01 1.067021991288435601e+01 2.272492580626702363e+01 1.588228067770342911e+01 1.368403719369496896e+00 6.492293722049615745e-01 8.240510070092963435e-01 7.115452407164829518e-01 3.960292817395642651e+00 3.186579805446251523e+00 6.951968437742693574e+00 5.977965943384966785e+00 1.752666427364770243e+02 1.585962967324915383e+02 2.080732884658681314e+02 1.034201981899668397e+02 1.141089036094372489e+02 1.945961006597281937e+02 1.930358404034152784e+02 1.710174893648705279e+02 1.368403494934592235e+00 6.492304303138435317e-01 8.240505949908649708e-01 7.115454324969813227e-01
7.500000000000000000e+00 8.484298690834791712e-01 1.000000000000000000e+02 1.755249817471091944e+01 8.484295752282240421e-01 4.895822366587207597e+00 1.723494320890730194e+02 1.443486733631895049e+02 8.484297733210284242e-01 7.964241336202888544e-01 6.693202226201446781e-01 1.107470435240100803e+00 7.553550456970761218e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.605144104999330779e+01 1.711426135862079079e+01 2.137892428320873961e+01 1.499185323944832859e+01 7.964239783945636919e-01 6.693189996351834870e-01 1.107471052118973898e+00 7.553540683492770968e-01 4.619044636104773005e+00 6.291682440703961099e+00 4.750074983689150265e+00 3.520263192581195799e+00 1.924933465776788637e+02 2.024361707691358561e+02 1.181115605519618725e+02 1.638074312030412614e+02 1.304460573657451903e+02 1.110796796785146796e+02 1.542799267674098189e+02 1.737498002408781588e+02 7.964240994329947476e-01 6.693190469100208650e-01 1.107471469199825975e+00 7.553541773396567072e-01
1.000000000000000000e+01 5.853631475688810815e-01 1.000000000000000000e+02 1.662788899220923966e+01 5.853632025465760336e-01 4.680325924356835365e+00 1.790770182731548630e+02 1.380423691370041865e+02 5.853635148923154174e-01 7.267833056032466654e-01 5.380668932151032591e-01 3.876787857605804577e-01 6.344881892678988500e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.387304443425417766e+01 2.092572073153360535e+01 1.002617206625665069e+01 1.936686585480009271e+01 7.267834063311399140e-01 5.380671538448407176e-01 3.876791560702890771e-01 6.344878294860990531e-01 5.908663411664931253e+00 3.806743881046774192e+00 3.550229372755649759e+00 5.061034691188627477e+00 2.088063780060575141e+02 2.003474604320270487e+02 1.326689290794807334e+02 1.641159978605006700e+02 1.214815750622608448e+02 1.392441104269504422e+02 1.163423495221444881e+02 1.689394715491154955e+02 7.267837109975203713e-01 5.380677519169573264e-01 3.876798217508612976e-01 6.344877192280941047e-01
1.250000000000000000e+01 4.206479405004088234e-01 1.000000000000000000e+02 1.617028464290014966e+01 4.206479660549935495e-01 4.453499382962533559e+00 1.939175702445442084e+02 1.246705533509397554e+02 4.206479607053712488e-01 4.966985464097283809e-01 5.090357452956491002e-01 3.257063320561175979e-01 3.096244639127501697e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.865298327910018372e+01 2.277318890566629150e+01 4.642869108333194994e+00 1.256201695704084464e+01 4.966981041826781795e-01 5.090356551236929761e-01 3.257071086486356681e-01 3.096246435196721714e-01 4.556092592010224429e+00 5.118967484435803961e+00 3.714414618659466427e+00 4.309981814717789739e+00 1.278622372974376873e+02 1.750523878980379777e+02 2.416806350811417303e+02 2.121661532607299705e+02 8.218496370618150593e+01 1.730258137679261665e+02 1.129645199756756853e+02 1.127727991518512880e+02 4.966983289641771493e-01 5.090360411471733793e-01 3.257064172622770593e-01 3.096243465135275486e-01
1.500000000000000000e+01 3.399495510881019311e-01 1.000000000000000000e+02 1.445478324441854667e+01 3.399495831546430757e-01 4.099839705137140911e+00 1.693309597522208207e+02 1.374752897940059597e+02 3.399497226343939360e-01 2.764562188894679196e-01 4.219643818526980228e-01 2.146887668533942473e-01 4.021063814614063703e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.486454259679217671e+01 1.258328816586650412e+01 2.059780406438848388e+01 5.674481000097599370e+00 2.764568002559972260e-01 4.219641594745507929e-01 2.146884447037192556e-01 4.021064955579702893e-01 3.458408882901194303e+00 2.018386013345419450e+00 6.208648746170189803e+00 3.557098407094893666e+00 1.930900775483149800e+02 1.518467038275431094e+02 1.737796641200205556e+02 1.554069642900918211e+02 6.746822712914516273e+01 1.528504249543848061e+02 1.575652146963603855e+02 1.511813819648027959e+02 2.764569794125326108e-01 4.219641041005114945e-01 2.146888133269730936e-01 4.021067053579345796e-01
1.750000000000000000e+01 2.468284139624594420e-01 1.000000000000000000e+02 1.528816279400246003e+01 2.468281328813022035e-01 3.530984532034779910e+00 1.478267184492974025e+02 1.453245710759940152e+02 2.468282843429840112e-01 2.738319412324444757e-01 3.180725835368110044e-01 2.371582103809167785e-01 1.062965030887811912e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 8.720430879932116852e+00 1.832955350882322776e+01 1.927651136842375479e+01 1.230078653429228730e+01 2.738316448957416327e-01 3.180720262378157748e-01 2.371580289546893205e-01 1.062967281136562303e-01 2.289788020183143757e+00 3.621299411934074897e+00 4.911805600944718186e+00 2.718204221936841858e+00 1.328920797798653837e+02 1.570914219125133968e+02 1.317884613412992110e+02 1.664473985994700342e+02 7.014234189928832564e+01 1.830533417987584812e+02 1.538967410114500467e+02 1.495467915701685797e+02 2.738318195847405656e-01 3.180724366906746425e-01 2.371578958827168515e-01 1.062967536091913856e-01
2.000000000000000000e+01 1.943598558705295076e-01 1.000000000000000000e+02 1.798164437480912170e+01 1.943597001978877026e-01 4.568099882033687109e+00 1.817078252629564190e+02 1.592791725140523624e+02 1.943596941994163996e-01 2.281947090401038047e-01 2.529122587632878782e-01 9.007736869213790742e-02 1.641695650201545342e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.000000000000000000e+02 1.255160197433860070e+01 2.834116604277191698e+01 1.148669062842485467e+01 1.416508635021636664e+01 2.281947644639507333e-01 2.529121209437790174e-01 9.007724678522872896e-02 1.641690299861866542e-01 1.739449535529843160e+00 5.906802088291069452e+00 1.707873017440306951e+00 6.529725896877248026e+00 1.927056012144076931e+02 1.527502482212179586e+02 2.057890030792156324e+02 1.710372304142726136e+02 8.970898550156157114e+01 1.779325593236805503e+02 1.737988088864241547e+02 1.776673731147921274e+02 2.281945620891275561e-01 2.529121809669278020e-01 9.007729053362328875e-02 1.641691664070544232e-01


==> T0.csv <==
-8.999999999999996891e-02 -2.945243112740431002e+01
-7.999999999999996003e-02 -2.945243112740431002e+01
-7.000000000000006217e-02 -2.945243112740431002e+01
-6.000000000000005329e-02 -2.945243112740431002e+01
-5.000000000000004441e-02 -2.945243112740431002e+01
4.999999999999993339e-02 -9.817477042468103932e+00
3.000000000000002665e-02 -9.817477042468103932e+00
2.000000000000001776e-02 -9.817477042468103932e+00
1.000000000000000888e-02 -9.817477042468103932e+00
-2.000000000000001776e-02 -9.817477042468103932e+00
-3.000000000000002665e-02 -9.817477042468103932e+00
3.900000000000000133e-01 -1.079922474671491415e+02
3.699999999999999956e-01 -1.079922474671491415e+02
4.000000000000003553e-02 -9.817477042468103932e+00
-1.000000000000000888e-02 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00
1.099999999999999867e-01 -3.926990816987241573e+01
1.199999999999999956e-01 -3.926990816987241573e+01
3.599999999999999867e-01 -1.079922474671491415e+02
-3.400000000000000244e-01 -1.079922474671491415e+02
-3.500000000000000333e-01 -1.079922474671491415e+02
5.299999999999999156e-01 -1.570796326794896629e+02
5.399999999999999245e-01 -1.570796326794896629e+02
5.499999999999999334e-01 -1.570796326794896629e+02
-4.000000000000000222e-01 -1.178097245096172401e+02
4.400000000000000577e-01 -1.276272015520853387e+02
-4.799999999999999822e-01 -1.472621556370215501e+02
4.899999999999998801e-01 -1.472621556370215501e+02
4.999999999999998890e-01 -1.472621556370215501e+02
5.099999999999998979e-01 -1.472621556370215501e+02
-4.699999999999999734e-01 -1.374446785945534373e+02
-4.600000000000000200e-01 -1.374446785945534373e+02
-4.500000000000000111e-01 -1.374446785945534373e+02
4.300000000000000488e-01 -1.276272015520853387e+02
-4.300000000000000488e-01 -1.374446785945534373e+02
4.700000000000000844e-01 -1.374446785945534373e+02
4.800000000000000933e-01 -1.374446785945534373e+02
-4.200000000000000400e-01 -1.276272015520853387e+02
5.199999999999999067e-01 -1.570796326794896629e+02
9.999999999999997780e-02 -2.945243112740431002e+01
6.999999999999995115e-02 -1.570796326794896629e+02
7.999999999999996003e-02 -2.945243112740431002e+01
8.999999999999996891e-02 -2.945243112740431002e+01
6.999999999999995115e-02 -1.963495408493620786e+01
5.999999999999994227e-02 -1.963495408493620786e+01
-4.000000000000003553e-02 -1.963495408493620786e+01
-5.600000000000000533e-01 -1.668971097219577473e+02
-5.500000000000000444e-01 -1.668971097219577473e+02
-3.800000000000000044e-01 -1.178097245096172401e+02
-3.900000000000000133e-01 -1.178097245096172401e+02
5.599999999999999423e-01 -1.668971097219577473e+02
-5.400000000000000355e-01 -1.570796326794896629e+02
-5.300000000000000266e-01 -1.570796326794896629e+02
-5.200000000000000178e-01 -1.570796326794896629e+02
-5.100000000000000089e-01 -1.570796326794896629e+02
-5.000000000000000000e-01 -1.570796326794896629e+02
4.000000000000000222e-01 1.178097245096172401e+02
-4.200000000000000400e-01 1.276272015520853387e+02
4.300000000000000488e-01 1.276272015520853387e+02
3.900000000000000133e-01 1.178097245096172401e+02
1.999999999999999556e-01 5.890486225480862004e+01
-5.200000000000000178e-01 -5.890486225480862004e+01
2.900000000000000355e-01 -8.835729338221293006e+01
4.899999999999998801e-01 1.472621556370215501e+02
2.099999999999999645e-01 5.890486225480862004e+01
-3.500000000000000333e-01 9.817477042468102866e+01
-3.400000000000000244e-01 9.817477042468102866e+01
-3.300000000000000155e-01 9.817477042468102866e+01
2.999999999999999334e-01 7.853981633974483145e+01
2.900000000000000355e-01 7.853981633974483145e+01
2.600000000000000089e-01 6.872233929727671864e+01
2.199999999999999734e-01 6.872233929727671864e+01
3.299999999999999600e-01 9.817477042468102866e+01
3.399999999999999689e-01 9.817477042468102866e+01
3.499999999999999778e-01 9.817477042468102866e+01
-5.000000000000004441e-02 2.945243112740431002e+01
-6.000000000000005329e-02 2.945243112740431002e+01
-7.000000000000006217e-02 2.945243112740431002e+01
-7.999999999999996003e-02 2.945243112740431002e+01


==> T1.csv <==
3.199999999999999512e-01 -4.908738521234051433e+01
-3.300000000000000155e-01 -3.926990816987241573e+01
3.099999999999999423e-01 -5.890486225480862004e+01
3.299999999999999600e-01 -5.890486225480862004e+01
-1.300000000000000044e-01 -3.926990816987241573e+01
-3.099999999999999978e-01 -3.926990816987241573e+01
-3.200000000000000067e-01 -3.926990816987241573e+01
-2.900000000000000355e-01 -5.890486225480862004e+01
-1.900000000000000022e-01 -6.872233929727671864e+01
-1.600000000000000311e-01 -6.872233929727671864e+01
-1.799999999999999933e-01 -6.872233929727671864e+01
3.599999999999999867e-01 -3.926990816987241573e+01
-1.700000000000000400e-01 -6.872233929727671864e+01
2.999999999999999334e-01 -6.872233929727671864e+01
-9.999999999999997780e-02 -2.945243112740431002e+01
-1.099999999999999867e-01 -2.945243112740431002e+01
-4.699999999999999734e-01 -2.945243112740431002e+01
-3.400000000000000244e-01 -2.945243112740431002e+01
2.800000000000000266e-01 -6.872233929727671864e+01
3.499999999999999778e-01 -3.926990816987241573e+01
-1.199999999999999956e-01 -3.926990816987241573e+01
-3.800000000000000044e-01 -1.963495408493620786e+01
5.199999999999999067e-01 1.570796326794896629e+02
5.099999999999998979e-01 1.570796326794896629e+02
4.999999999999998890e-01 1.570796326794896629e+02
9.999999999999997780e-02 2.945243112740431002e+01
1.099999999999999867e-01 2.945243112740431002e+01
1.199999999999999956e-01 2.945243112740431002e+01
-5.000000000000000000e-01 3.926990816987241573e+01
1.400000000000000133e-01 3.926990816987241573e+01
-5.100000000000000089e-01 4.908738521234051433e+01
1.500000000000000222e-01 4.908738521234051433e+01
1.799999999999999378e-01 4.908738521234051433e+01
-3.400000000000000244e-01 2.945243112740431002e+01
1.899999999999999467e-01 4.908738521234051433e+01
4.700000000000000844e-01 1.472621556370215501e+02
4.600000000000000755e-01 1.374446785945534373e+02
4.500000000000000666e-01 1.374446785945534373e+02
4.400000000000000577e-01 1.276272015520853387e+02
4.200000000000000400e-01 1.276272015520853387e+02
4.100000000000000311e-01 1.178097245096172401e+02
3.800000000000000044e-01 1.079922474671491415e+02
3.699999999999999956e-01 1.079922474671491415e+02
3.599999999999999867e-01 1.079922474671491415e+02
2.299999999999999822e-01 6.872233929727671864e+01
2.399999999999999911e-01 6.872233929727671864e+01
2.500000000000000000e-01 6.872233929727671864e+01
2.800000000000000266e-01 7.853981633974483145e+01
4.800000000000000933e-01 1.472621556370215501e+02
5.299999999999999156e-01 1.570796326794896629e+02
-4.799999999999999822e-01 2.945243112740431002e+01
-4.899999999999999911e-01 2.945243112740431002e+01
-3.699999999999999956e-01 -1.963495408493620786e+01
-3.599999999999999867e-01 -1.963495408493620786e+01
-3.500000000000000333e-01 -1.963495408493620786e+01
4.000000000000000222e-01 -1.963495408493620786e+01
-4.000000000000000222e-01 -9.817477042468103932e+00
-3.900000000000000133e-01 -9.817477042468103932e+00
-4.400000000000000022e-01 0.000000000000000000e+00
-4.300000000000000488e-01 0.000000000000000000e+00
-4.200000000000000400e-01 0.000000000000000000e+00
-2.000000000000000111e-01 -6.872233929727671864e+01
-4.100000000000000311e-01 0.000000000000000000e+00
5.599999999999999423e-01 1.668971097219577473e+02
5.499999999999999334e-01 1.668971097219577473e+02
-4.500000000000000111e-01 9.817477042468103932e+00
-4.699999999999999734e-01 1.963495408493620786e+01
-4.600000000000000200e-01 1.963495408493620786e+01
5.399999999999999245e-01 1.570796326794896629e+02
-2.100000000000000200e-01 -6.872233929727671864e+01
2.000000000000001776e-02 -9.817477042468102866e+01
-2.300000000000000377e-01 -6.872233929727671864e+01
-2.200000000000000289e-01 -6.872233929727671864e+01
-1.000000000000000888e-02 -9.817477042468102866e+01
0.000000000000000000e+00 -9.817477042468102866e+01
1.000000000000000888e-02 -9.817477042468102866e+01
4.000000000000003553e-02 -9.817477042468102866e+01
5.999999999999994227e-02 -9.817477042468102866e+01
6.999999999999995115e-02 -9.817477042468102866e+01
7.999999999999996003e-02 -9.817477042468102866e+01
8.999999999999996891e-02 -9.817477042468102866e+01
9.999999999999997780e-02 -9.817477042468102866e+01
1.199999999999999956e-01 -9.817477042468102866e+01
1.300000000000000044e-01 -9.817477042468102866e+01
1.400000000000000133e-01 -9.817477042468102866e+01
-2.999999999999999889e-01 -8.835729338221293006e+01
-1.500000000000000222e-01 -8.835729338221293006e+01
-1.400000000000000133e-01 -8.835729338221293006e+01
-1.300000000000000044e-01 -8.835729338221293006e+01
-1.199999999999999956e-01 -8.835729338221293006e+01
-1.099999999999999867e-01 -8.835729338221293006e+01
-9.999999999999997780e-02 -8.835729338221293006e+01
1.099999999999999867e-01 -8.835729338221293006e+01
1.500000000000000222e-01 -8.835729338221293006e+01
1.700000000000000400e-01 -7.853981633974483145e+01
1.799999999999999378e-01 -7.853981633974483145e+01
1.899999999999999467e-01 -7.853981633974483145e+01
2.299999999999999822e-01 -7.853981633974483145e+01
-2.800000000000000266e-01 -6.872233929727671864e+01
-2.700000000000000178e-01 -6.872233929727671864e+01
4.999999999999993339e-02 -9.817477042468102866e+01
-6.000000000000005329e-02 -9.817477042468102866e+01
-4.400000000000000022e-01 -1.374446785945534373e+02
-4.899999999999999911e-01 -1.472621556370215501e+02
-5.000000000000004441e-02 -9.817477042468102866e+01
-2.600000000000000089e-01 -6.872233929727671864e+01
-2.500000000000000000e-01 -6.872233929727671864e+01
-2.399999999999999911e-01 -6.872233929727671864e+01
-7.999999999999996003e-02 -9.817477042468102866e+01
-7.000000000000006217e-02 -9.817477042468102866e+01
-4.100000000000000311e-01 -1.276272015520853387e+02
-3.699999999999999956e-01 -1.178097245096172401e+02
-3.200000000000000067e-01 -9.817477042468102866e+01
-3.599999999999999867e-01 -1.178097245096172401e+02
-3.099999999999999978e-01 -9.817477042468102866e+01
-8.999999999999996891e-02 -9.817477042468102866e+01
-3.300000000000000155e-01 -9.817477042468102866e+01


==> T2.csv <==
-2.000000000000001776e-02 9.817477042468102866e+01
4.999999999999993339e-02 9.817477042468102866e+01
2.099999999999999645e-01 8.835729338221293006e+01
-5.000000000000004441e-02 1.079922474671491415e+02
1.999999999999999556e-01 8.835729338221293006e+01
1.300000000000000044e-01 8.835729338221293006e+01
1.700000000000000400e-01 9.817477042468102866e+01
1.600000000000000311e-01 9.817477042468102866e+01
-3.000000000000002665e-02 9.817477042468102866e+01
1.500000000000000222e-01 9.817477042468102866e+01
1.400000000000000133e-01 9.817477042468102866e+01
2.000000000000001776e-02 9.817477042468102866e+01
1.099999999999999867e-01 9.817477042468102866e+01
-4.000000000000003553e-02 9.817477042468102866e+01
3.000000000000002665e-02 9.817477042468102866e+01
4.000000000000003553e-02 9.817477042468102866e+01
1.000000000000000888e-02 9.817477042468102866e+01
1.199999999999999956e-01 9.817477042468102866e+01
9.999999999999997780e-02 8.835729338221293006e+01
8.999999999999996891e-02 8.835729338221293006e+01
4.300000000000000488e-01 -9.817477042468103932e+00
6.999999999999995115e-02 8.835729338221293006e+01
5.599999999999999423e-01 -1.570796326794896629e+02
3.699999999999999956e-01 2.945243112740431002e+01
3.800000000000000044e-01 2.945243112740431002e+01
3.900000000000000133e-01 2.945243112740431002e+01
5.099999999999998979e-01 2.945243112740431002e+01
5.199999999999999067e-01 2.945243112740431002e+01
5.299999999999999156e-01 3.926990816987241573e+01
3.399999999999999689e-01 4.908738521234051433e+01
3.499999999999999778e-01 4.908738521234051433e+01
5.399999999999999245e-01 4.908738521234051433e+01
5.499999999999999334e-01 4.908738521234051433e+01
-4.899999999999999911e-01 -3.926990816987241573e+01
7.999999999999996003e-02 8.835729338221293006e+01
5.399999999999999245e-01 -4.908738521234051433e+01
3.900000000000000133e-01 -1.963495408493620786e+01
-5.400000000000000355e-01 5.890486225480862004e+01
-5.300000000000000266e-01 5.890486225480862004e+01
3.699999999999999956e-01 -2.945243112740431002e+01
3.800000000000000044e-01 -2.945243112740431002e+01
4.100000000000000311e-01 -1.963495408493620786e+01
4.800000000000000933e-01 -1.963495408493620786e+01
4.899999999999998801e-01 -1.963495408493620786e+01
4.999999999999998890e-01 -1.963495408493620786e+01
5.199999999999999067e-01 -1.963495408493620786e+01
4.200000000000000400e-01 -9.817477042468103932e+00
-5.200000000000000178e-01 5.890486225480862004e+01
4.700000000000000844e-01 -9.817477042468103932e+00
4.500000000000000666e-01 0.000000000000000000e+00
4.600000000000000755e-01 0.000000000000000000e+00
5.099999999999998979e-01 -2.945243112740431002e+01
4.400000000000000577e-01 -9.817477042468103932e+00
5.599999999999999423e-01 5.890486225480862004e+01
2.600000000000000089e-01 6.872233929727671864e+01
-4.000000000000003553e-02 -9.817477042468102866e+01
3.000000000000002665e-02 -9.817477042468102866e+01
-5.200000000000000178e-01 -5.890486225480862004e+01
-3.000000000000002665e-02 -9.817477042468102866e+01
-2.000000000000001776e-02 -9.817477042468102866e+01
-5.300000000000000266e-01 -5.890486225480862004e+01
2.700000000000000178e-01 -6.872233929727671864e+01
2.600000000000000089e-01 -6.872233929727671864e+01
2.500000000000000000e-01 -6.872233929727671864e+01
5.999999999999994227e-02 8.835729338221293006e+01
-5.600000000000000533e-01 6.872233929727671864e+01
-5.500000000000000444e-01 6.872233929727671864e+01
3.399999999999999689e-01 -4.908738521234051433e+01
2.199999999999999734e-01 7.853981633974483145e+01


==> T3.csv <==
-5.600000000000000533e-01 -7.853981633974483145e+01
4.500000000000000666e-01 -1.374446785945534373e+02
4.200000000000000400e-01 -1.276272015520853387e+02
3.800000000000000044e-01 -1.178097245096172401e+02
4.000000000000000222e-01 -1.178097245096172401e+02
4.600000000000000755e-01 -1.374446785945534373e+02
4.100000000000000311e-01 -1.178097245096172401e+02
2.800000000000000266e-01 -7.853981633974483145e+01
-5.500000000000000444e-01 -6.872233929727671864e+01
5.499999999999999334e-01 -4.908738521234051433e+01
1.999999999999999556e-01 -6.872233929727671864e+01
-1.900000000000000022e-01 6.872233929727671864e+01
-2.000000000000000111e-01 6.872233929727671864e+01
-3.900000000000000133e-01 1.079922474671491415e+02
-3.800000000000000044e-01 1.079922474671491415e+02
-3.699999999999999956e-01 1.079922474671491415e+02
-3.599999999999999867e-01 1.079922474671491415e+02
-2.100000000000000200e-01 6.872233929727671864e+01
-2.200000000000000289e-01 6.872233929727671864e+01
-2.300000000000000377e-01 6.872233929727671864e+01
-2.399999999999999911e-01 6.872233929727671864e+01
-4.300000000000000488e-01 1.178097245096172401e+02
-4.100000000000000311e-01 1.178097245096172401e+02
-4.000000000000000222e-01 1.178097245096172401e+02
-2.500000000000000000e-01 6.872233929727671864e+01
-4.400000000000000022e-01 1.276272015520853387e+02
3.199999999999999512e-01 5.890486225480862004e+01
3.099999999999999423e-01 5.890486225480862004e+01
-4.500000000000000111e-01 1.374446785945534373e+02
-5.000000000000000000e-01 1.472621556370215501e+02
-4.899999999999999911e-01 1.472621556370215501e+02
-4.799999999999999822e-01 1.472621556370215501e+02
-4.699999999999999734e-01 1.472621556370215501e+02
-4.600000000000000200e-01 1.472621556370215501e+02
-1.799999999999999933e-01 6.872233929727671864e+01
-5.200000000000000178e-01 1.570796326794896629e+02
-1.700000000000000400e-01 6.872233929727671864e+01
2.700000000000000178e-01 6.872233929727671864e+01
-9.999999999999997780e-02 8.835729338221293006e+01
-1.099999999999999867e-01 8.835729338221293006e+01
-1.199999999999999956e-01 8.835729338221293006e+01
-1.300000000000000044e-01 8.835729338221293006e+01
-1.400000000000000133e-01 8.835729338221293006e+01
-3.200000000000000067e-01 9.817477042468102866e+01
-3.099999999999999978e-01 9.817477042468102866e+01
-2.999999999999999889e-01 9.817477042468102866e+01
-8.999999999999996891e-02 9.817477042468102866e+01
-7.999999999999996003e-02 9.817477042468102866e+01
-7.000000000000006217e-02 9.817477042468102866e+01
-6.000000000000005329e-02 9.817477042468102866e+01
-2.800000000000000266e-01 8.835729338221293006e+01
-2.900000000000000355e-01 8.835729338221293006e+01
-1.000000000000000888e-02 9.817477042468102866e+01
0.000000000000000000e+00 9.817477042468102866e+01
1.899999999999999467e-01 7.853981633974483145e+01
1.799999999999999378e-01 7.853981633974483145e+01
-1.500000000000000222e-01 7.853981633974483145e+01
-2.600000000000000089e-01 7.853981633974483145e+01
-2.700000000000000178e-01 7.853981633974483145e+01
-4.699999999999999734e-01 7.853981633974483145e+01
2.800000000000000266e-01 6.872233929727671864e+01
-1.600000000000000311e-01 6.872233929727671864e+01
-5.100000000000000089e-01 1.570796326794896629e+02
3.599999999999999867e-01 3.926990816987241573e+01
-3.099999999999999978e-01 3.926990816987241573e+01
-3.500000000000000333e-01 -2.945243112740431002e+01
-4.799999999999999822e-01 -2.945243112740431002e+01
5.299999999999999156e-01 -3.926990816987241573e+01
1.500000000000000222e-01 -3.926990816987241573e+01
1.400000000000000133e-01 -3.926990816987241573e+01
-5.000000000000000000e-01 -3.926990816987241573e+01
1.700000000000000400e-01 -4.908738521234051433e+01
1.600000000000000311e-01 -4.908738521234051433e+01
-5.100000000000000089e-01 -4.908738521234051433e+01
5.599999999999999423e-01 -5.890486225480862004e+01
1.899999999999999467e-01 -5.890486225480862004e+01
2.399999999999999911e-01 -6.872233929727671864e+01
2.299999999999999822e-01 -6.872233929727671864e+01
2.199999999999999734e-01 -6.872233929727671864e+01
2.099999999999999645e-01 -6.872233929727671864e+01
-4.699999999999999734e-01 -1.963495408493620786e+01
-4.600000000000000200e-01 -1.963495408493620786e+01
-4.500000000000000111e-01 -1.963495408493620786e+01
-3.200000000000000067e-01 3.926990816987241573e+01
-9.999999999999997780e-02 2.945243112740431002e+01
-1.099999999999999867e-01 2.945243112740431002e+01
-1.199999999999999956e-01 2.945243112740431002e+01
-3.300000000000000155e-01 2.945243112740431002e+01
-3.400000000000000244e-01 2.945243112740431002e+01
-4.699999999999999734e-01 2.945243112740431002e+01
-8.999999999999996891e-02 1.963495408493620786e+01
-5.600000000000000533e-01 1.668971097219577473e+02
-5.500000000000000444e-01 1.668971097219577473e+02
-5.400000000000000355e-01 1.668971097219577473e+02
-5.400000000000000355e-01 -6.872233929727671864e+01
-5.300000000000000266e-01 1.668971097219577473e+02
-3.599999999999999867e-01 1.963495408493620786e+01
-3.699999999999999956e-01 1.963495408493620786e+01
-3.800000000000000044e-01 9.817477042468103932e+00
-4.000000000000000222e-01 0.000000000000000000e+00
-4.100000000000000311e-01 0.000000000000000000e+00
-4.200000000000000400e-01 0.000000000000000000e+00
-4.300000000000000488e-01 0.000000000000000000e+00
-3.900000000000000133e-01 -9.817477042468103932e+00
-4.400000000000000022e-01 -9.817477042468103932e+00
-3.500000000000000333e-01 1.963495408493620786e+01


==> beam0.csv <==
0.000 nan nan nan nan nan nan
10.103 0.000 nan nan nan nan nan
20.205 0.000 nan nan nan nan nan
30.308 0.000 nan nan nan nan nan
40.410 0.000 nan nan nan nan nan
50.513 0.000 nan nan nan nan nan
60.616 0.000 nan nan nan nan nan
70.718 0.000 nan nan nan nan nan
80.821 0.000 nan nan nan nan nan
90.924 0.000 nan nan nan nan nan
101.026 0.000 nan nan nan nan nan
111.129 0.000 nan nan nan nan nan
121.231 0.000 nan nan nan nan nan
131.334 0.000 -72.133 72.133 nan nan nan
141.437 0.000 -62.103 62.103 nan nan nan
151.539 0.000 -55.575 55.575 nan nan nan
161.642 0.000 -50.652 50.652 nan nan nan
171.745 0.000 -46.704 46.704 nan nan nan
181.847 0.000 -43.424 43.424 nan nan nan
191.950 0.000 -40.633 40.633 nan nan nan
202.052 0.000 -38.218 38.218 nan nan nan
212.155 0.000 -36.100 36.100 nan nan nan
222.258 0.000 -34.223 34.223 nan nan nan
232.360 0.000 -32.545 32.545 nan nan nan
242.463 0.000 -31.034 31.034 nan nan nan
252.565 0.000 -29.665 29.665 nan nan nan
262.668 0.000 -28.417 28.417 nan nan nan
272.771 0.000 -27.275 27.275 nan nan nan
282.873 0.000 -26.225 26.225 nan nan nan
292.976 0.000 -25.256 25.256 nan nan nan
303.079 0.000 -24.358 24.358 nan nan nan
313.181 0.000 -23.524 23.524 nan nan nan
323.284 0.000 -22.747 22.747 nan nan nan
333.386 0.000 -22.021 22.021 nan nan nan
343.489 0.000 -21.341 21.341 nan nan nan
353.592 0.000 -20.702 20.702 nan nan nan
363.694 0.000 -20.102 20.102 nan nan nan
373.797 0.000 -19.536 19.536 nan nan nan
383.899 0.000 -19.002 19.002 nan nan nan
394.002 0.000 -18.497 18.497 nan nan nan
404.105 0.000 -18.019 18.019 nan nan nan
414.207 0.000 -17.565 17.565 nan nan nan
424.310 0.000 -17.133 17.133 nan nan nan
434.413 0.000 -16.723 16.723 nan nan nan
444.515 0.000 -16.332 16.332 nan nan nan
454.618 0.000 -15.959 15.959 nan nan nan
464.720 0.000 -15.604 15.604 nan nan nan
474.823 0.000 -15.263 15.263 nan nan nan
484.926 0.000 -14.938 14.938 nan nan nan
495.028 0.000 -14.626 14.626 nan nan nan
505.131 0.000 -14.327 14.327 nan nan nan
515.234 0.000 -14.041 14.041 nan nan nan
525.336 0.000 -13.765 13.765 nan nan nan
535.439 0.000 -13.500 13.500 nan nan nan
545.541 0.000 -13.246 13.246 nan nan nan
555.644 0.000 -13.001 13.001 nan nan nan
565.747 0.000 -12.765 12.765 nan nan nan
575.849 0.000 -12.537 12.537 nan nan nan
585.952 0.000 -12.317 12.317 nan nan nan
596.054 0.000 -12.105 12.105 nan nan nan
606.157 0.000 -11.901 11.901 nan nan nan
616.260 0.000 -11.703 11.703 nan nan nan
626.362 0.000 -11.512 11.512 nan nan nan
636.465 0.000 -11.326 11.326 nan nan nan
646.568 0.000 -11.147 11.147 nan nan nan
656.670 0.000 -10.973 10.973 nan nan nan
666.773 0.000 -10.805 10.805 nan nan nan
676.875 0.000 -10.642 10.642 nan nan nan
686.978 0.000 -10.484 10.484 nan nan nan
697.081 0.000 -10.330 10.330 nan nan nan
707.183 0.000 -10.181 10.181 nan nan nan
717.286 0.000 -10.036 10.036 nan nan nan
727.388 0.000 -9.895 9.895 nan nan nan
737.491 0.000 -9.758 9.758 nan nan nan
747.594 0.000 -9.625 9.625 nan nan nan
757.696 0.000 -9.496 9.496 nan nan nan
767.799 0.000 -9.370 9.370 nan nan nan
777.902 0.000 -9.247 9.247 nan nan nan
788.004 0.000 -9.127 9.127 nan nan nan
798.107 0.000 -9.011 9.011 nan nan nan
808.209 0.000 -8.897 8.897 nan nan nan
818.312 0.000 -8.787 8.787 nan nan nan
828.415 0.000 -8.679 8.679 nan nan nan
838.517 0.000 -8.573 8.573 nan nan nan
848.620 0.000 -8.470 8.470 nan nan nan
858.723 0.000 -8.370 8.370 nan nan nan
868.825 0.000 -8.272 8.272 nan nan nan
878.928 0.000 -8.176 8.176 nan 84.581 nan
889.030 0.000 -8.083 8.083 nan 79.807 nan
899.133 0.000 -7.991 7.991 nan 76.695 nan
909.236 0.000 -7.902 7.902 nan 74.227 nan
919.338 0.000 -7.815 7.815 nan 72.133 nan
929.441 0.000 -7.729 7.729 nan 70.292 nan
939.543 0.000 -7.645 7.645 nan 68.639 nan
949.646 0.000 -7.564 7.564 nan 67.131 nan
959.749 0.000 -7.484 7.484 nan 65.741 nan
969.851 0.000 -7.405 7.405 nan 64.449 nan
979.954 0.000 -7.328 7.328 nan 63.240 nan
990.057 0.000 -7.253 7.253 nan 62.103 nan
1000.159 0.000 -7.180 7.180 88.978 61.029 nan


==> beam1.csv <==
0.000 nan nan nan nan nan nan
10.103 nan nan nan nan nan nan
20.205 nan nan nan nan nan nan
30.308 nan nan nan nan nan nan
40.410 nan nan nan nan nan nan
50.513 nan nan nan nan nan nan
60.616 nan nan nan nan nan nan
70.718 nan nan nan nan nan nan
80.821 nan nan nan nan nan nan
90.924 nan nan nan nan nan nan
101.026 nan nan nan nan nan nan
111.129 nan nan nan nan nan nan
121.231 nan nan nan nan nan nan
131.334 nan nan -72.133 nan nan nan
141.437 nan nan -62.103 nan nan nan
151.539 nan nan -55.575 nan nan nan
161.642 nan nan -50.652 nan nan nan
171.745 nan nan -46.704 nan nan nan
181.847 nan nan -43.424 nan nan nan
191.950 nan nan -40.633 nan nan nan
202.052 nan nan -38.218 nan nan nan
212.155 nan nan -36.100 nan nan nan
222.258 nan nan -34.223 nan nan nan
232.360 nan nan -32.545 nan nan nan
242.463 nan nan -31.034 nan nan nan
252.565 -81.827 nan -29.665 nan nan nan
262.668 -72.133 nan -28.417 nan nan nan
272.771 -66.423 nan -27.275 nan nan nan
282.873 -62.103 nan -26.225 nan nan nan
292.976 -58.574 nan -25.256 nan nan nan
303.079 -55.575 nan -24.358 nan nan nan
313.181 -52.964 nan -23.524 nan nan nan
323.284 -50.652 nan -22.747 nan nan nan
333.386 -48.580 nan -22.021 nan nan nan
343.489 -46.704 nan -21.341 nan nan nan
353.592 -44.994 nan -20.702 nan nan nan
363.694 -43.424 nan -20.102 nan nan nan
373.797 -41.975 nan -19.536 nan nan nan
383.899 -40.633 -77.639 -19.002 nan nan nan
394.002 -39.384 -72.133 -18.497 nan nan nan
404.105 -38.218 -68.122 -18.019 nan nan nan
414.207 -37.125 -64.870 -17.565 nan nan nan
424.310 -36.100 -62.103 -17.133 nan nan nan
434.413 -35.134 -59.682 -16.723 nan nan nan
444.515 -34.223 -57.524 -16.332 nan nan nan
454.618 -33.361 -55.575 -15.959 nan nan nan
464.720 -32.545 -53.798 -15.604 nan nan nan
474.823 -31.770 -52.164 -15.263 nan nan nan
484.926 -31.034 -50.652 -14.938 nan nan nan
495.028 -30.333 -49.247 -14.626 nan nan nan
505.131 -29.665 -47.935 -14.327 nan nan nan
515.234 -29.027 -46.704 -14.041 nan nan nan
525.336 -28.417 -45.547 -13.765 nan nan nan
535.439 -27.834 -44.456 -13.500 nan nan nan
545.541 -27.275 -43.424 -13.246 nan nan nan
555.644 -26.739 -42.446 -13.001 nan nan nan
565.747 -26.225 -41.517 -12.765 nan nan nan
575.849 -25.731 -40.633 -12.537 nan nan nan
585.952 -25.256 -39.791 -12.317 nan nan nan
596.054 -24.798 -38.986 -12.105 nan nan nan
606.157 -24.358 -38.218 -11.901 nan nan nan
616.260 -23.933 -37.482 -11.703 nan nan nan
626.362 -23.524 -36.776 -11.512 nan 86.220 nan
636.465 -23.129 -36.100 -11.326 nan 79.108 nan
646.568 -22.747 -35.450 -11.147 nan 75.160 nan
656.670 -22.378 -34.824 -10.973 nan 72.133 nan
666.773 -22.021 -34.223 -10.805 nan 69.611 nan
676.875 -21.675 -33.643 -10.642 nan 67.422 nan
686.978 -21.341 -33.084 -10.484 nan 65.475 nan
697.081 -21.017 -32.545 -10.330 nan 63.714 nan
707.183 -20.702 -32.024 -10.181 nan 62.103 nan
717.286 -20.398 -31.521 -10.036 nan 60.615 nan
727.388 -20.102 -31.034 -9.895 nan 59.231 nan
737.491 -19.815 -30.563 -9.758 nan 57.937 nan
747.594 -19.536 -30.107 -9.625 nan 56.722 nan
757.696 -19.266 -29.665 -9.496 81.827 55.575 nan
767.799 -19.002 -29.236 -9.370 77.639 54.490 nan
777.902 -18.746 -28.820 -9.247 74.608 53.460 nan
788.004 -18.497 -28.417 -9.127 72.133 52.480 nan
798.107 -18.255 -28.025 -9.011 70.005 51.546 nan
808.209 -18.019 -27.645 -8.897 68.122 50.652 nan
818.312 -17.789 -27.275 -8.787 66.423 49.797 nan
828.415 -17.565 -26.915 -8.679 64.870 48.978 nan
838.517 -17.346 -26.565 -8.573 63.436 48.190 nan
848.620 -17.133 -26.225 -8.470 62.103 47.433 nan
858.723 -16.926 -25.893 -8.370 60.855 46.704 nan
868.825 -16.723 -25.570 -8.272 59.682 46.002 nan
878.928 -16.525 -25.256 -8.176 58.574 45.324 84.581
889.030 -16.332 -24.949 -8.083 57.524 44.669 79.807
899.133 -16.144 -24.650 -7.991 56.526 44.036 76.695
909.236 -15.959 -24.358 -7.902 55.575 43.424 74.227
919.338 -15.779 -24.073 -7.815 54.667 42.831 72.133
929.441 -15.604 -23.795 -7.729 53.798 42.256 70.292
939.543 -15.432 -23.524 -7.645 52.964 41.699 68.639
949.646 -15.263 -23.259 -7.564 52.164 41.158 67.131
959.749 -15.099 -23.000 -7.484 51.394 40.633 65.741
969.851 -14.938 -22.747 -7.405 50.652 40.123 64.449
979.954 -14.780 -22.499 -7.328 49.937 39.627 63.240
990.057 -14.626 -22.257 -7.253 49.247 39.144 62.103
1000.159 -14.475 -22.021 -7.180 48.580 38.675 61.029


==> beam2.csv <==
0.000 nan nan nan nan nan nan
10.103 nan nan nan nan nan nan
20.205 nan nan nan nan nan nan
30.308 nan nan nan nan nan nan
40.410 nan nan nan nan nan nan
50.513 nan nan nan nan nan nan
60.616 nan nan nan nan nan nan
70.718 nan nan nan nan nan nan
80.821 nan nan nan nan nan nan
90.924 nan nan nan nan nan nan
101.026 nan nan nan nan nan nan
111.129 nan nan nan nan nan nan
121.231 nan nan nan nan nan nan
131.334 nan nan nan nan nan nan
141.437 nan nan nan nan nan nan
151.539 nan nan nan nan nan nan
161.642 nan nan nan nan nan nan
171.745 nan nan nan nan nan nan
181.847 nan nan nan nan nan nan
191.950 nan nan nan nan nan nan
202.052 nan nan nan nan nan nan
212.155 nan nan nan nan nan nan
222.258 nan nan nan nan nan nan
232.360 nan nan nan nan nan nan
242.463 nan nan nan nan nan nan
252.565 nan nan nan nan nan nan
262.668 nan nan nan nan nan nan
272.771 nan nan nan nan nan nan
282.873 nan nan nan nan nan nan
292.976 nan nan nan nan nan nan
303.079 nan nan nan nan nan nan
313.181 nan nan nan nan nan nan
323.284 nan nan nan nan nan nan
333.386 nan nan nan nan nan nan
343.489 nan nan nan nan nan nan
353.592 nan nan nan nan nan nan
363.694 nan nan nan nan nan nan
373.797 nan nan nan nan nan nan
383.899 nan nan -77.639 nan 77.639 nan
394.002 nan nan -72.133 nan 72.133 nan
404.105 nan nan -68.122 nan 68.122 nan
414.207 nan nan -64.870 nan 64.870 nan
424.310 nan nan -62.103 nan 62.103 nan
434.413 nan nan -59.682 nan 59.682 nan
444.515 nan nan -57.524 nan 57.524 nan
454.618 nan nan -55.575 nan 55.575 nan
464.720 nan nan -53.798 nan 53.798 nan
474.823 nan nan -52.164 nan 52.164 nan
484.926 nan nan -50.652 nan 50.652 nan
495.028 nan nan -49.247 nan 49.247 nan
505.131 -81.827 nan -47.935 81.827 47.935 nan
515.234 -76.033 nan -46.704 76.033 46.704 nan
525.336 -72.133 nan -45.547 72.133 45.547 nan
535.439 -69.037 nan -44.456 69.037 44.456 nan
545.541 -66.423 nan -43.424 66.423 43.424 nan
555.644 -64.139 nan -42.446 64.139 42.446 nan
565.747 -62.103 nan -41.517 62.103 41.517 nan
575.849 -60.260 nan -40.633 60.260 40.633 nan
585.952 -58.574 nan -39.791 58.574 39.791 nan
596.054 -57.019 nan -38.986 57.019 38.986 nan
606.157 -55.575 nan -38.218 55.575 38.218 nan
616.260 -54.228 nan -37.482 54.228 37.482 nan
626.362 -52.964 -86.220 -36.776 52.964 36.776 86.220
636.465 -51.775 -79.108 -36.100 51.775 36.100 79.108
646.568 -50.652 -75.160 -35.450 50.652 35.450 75.160
656.670 -49.589 -72.133 -34.824 49.589 34.824 72.133
666.773 -48.580 -69.611 -34.223 48.580 34.223 69.611
676.875 -47.620 -67.422 -33.643 47.620 33.643 67.422
686.978 -46.704 -65.475 -33.084 46.704 33.084 65.475
697.081 -45.830 -63.714 -32.545 45.830 32.545 63.714
707.183 -44.994 -62.103 -32.024 44.994 32.024 62.103
717.286 -44.193 -60.615 -31.521 44.193 31.521 60.615
727.388 -43.424 -59.231 -31.034 43.424 31.034 59.231
737.491 -42.686 -57.937 -30.563 42.686 30.563 57.937
747.594 -41.975 -56.722 -30.107 41.975 30.107 56.722
757.696 -41.292 -55.575 -29.665 41.292 29.665 55.575
767.799 -40.633 -54.490 -29.236 40.633 29.236 54.490
777.902 -39.998 -53.460 -28.820 39.998 28.820 53.460
788.004 -39.384 -52.480 -28.417 39.384 28.417 52.480
798.107 -38.791 -51.546 -28.025 38.791 28.025 51.546
808.209 -38.218 -50.652 -27.645 38.218 27.645 50.652
818.312 -37.663 -49.797 -27.275 37.663 27.275 49.797
828.415 -37.125 -48.978 -26.915 37.125 26.915 48.978
838.517 -36.605 -48.190 -26.565 36.605 26.565 48.190
848.620 -36.100 -47.433 -26.225 36.100 26.225 47.433
858.723 -35.610 -46.704 -25.893 35.610 25.893 46.704
868.825 -35.134 -46.002 -25.570 35.134 25.570 46.002
878.928 -34.672 -45.324 -25.256 34.672 25.256 45.324
889.030 -34.223 -44.669 -24.949 34.223 24.949 44.669
899.133 -33.786 -44.036 -24.650 33.786 24.650 44.036
909.236 -33.361 -43.424 -24.358 33.361 24.358 43.424
919.338 -32.947 -42.831 -24.073 32.947 24.073 42.831
929.441 -32.545 -42.256 -23.795 32.545 23.795 42.256
939.543 -32.152 -41.699 -23.524 32.152 23.524 41.699
949.646 -31.770 -41.158 -23.259 31.770 23.259 41.158
959.749 -31.397 -40.633 -23.000 31.397 23.000 40.633
969.851 -31.034 -40.123 -22.747 31.034 22.747 40.123
979.954 -30.679 -39.627 -22.499 30.679 22.499 39.627
990.057 -30.333 -39.144 -22.257 30.333 22.257 39.144
1000.159 -29.995 -38.675 -22.021 29.995 22.021 38.675


==> beam3.csv <==
0.000 nan nan nan nan nan nan
10.103 nan nan nan nan nan nan
20.205 nan nan nan nan nan nan
30.308 nan nan nan nan nan nan
40.410 nan nan nan nan nan nan
50.513 nan nan nan nan nan nan
60.616 nan nan nan nan nan nan
70.718 nan nan nan nan nan nan
80.821 nan nan nan nan nan nan
90.924 nan nan nan nan nan nan
101.026 nan nan nan nan nan nan
111.129 nan nan nan nan nan nan
121.231 nan nan nan nan nan nan
131.334 nan nan nan nan 72.133 nan
141.437 nan nan nan nan 62.103 nan
151.539 nan nan nan nan 55.575 nan
161.642 nan nan nan nan 50.652 nan
171.745 nan nan nan nan 46.704 nan
181.847 nan nan nan nan 43.424 nan
191.950 nan nan nan nan 40.633 nan
202.052 nan nan nan nan 38.218 nan
212.155 nan nan nan nan 36.100 nan
222.258 nan nan nan nan 34.223 nan
232.360 nan nan nan nan 32.545 nan
242.463 nan nan nan nan 31.034 nan
252.565 nan nan nan 81.827 29.665 nan
262.668 nan nan nan 72.133 28.417 nan
272.771 nan nan nan 66.423 27.275 nan
282.873 nan nan nan 62.103 26.225 nan
292.976 nan nan nan 58.574 25.256 nan
303.079 nan nan nan 55.575 24.358 nan
313.181 nan nan nan 52.964 23.524 nan
323.284 nan nan nan 50.652 22.747 nan
333.386 nan nan nan 48.580 22.021 nan
343.489 nan nan nan 46.704 21.341 nan
353.592 nan nan nan 44.994 20.702 nan
363.694 nan nan nan 43.424 20.102 nan
373.797 nan nan nan 41.975 19.536 nan
383.899 nan nan nan 40.633 19.002 77.639
394.002 nan nan nan 39.384 18.497 72.133
404.105 nan nan nan 38.218 18.019 68.122
414.207 nan nan nan 37.125 17.565 64.870
424.310 nan nan nan 36.100 17.133 62.103
434.413 nan nan nan 35.134 16.723 59.682
444.515 nan nan nan 34.223 16.332 57.524
454.618 nan nan nan 33.361 15.959 55.575
464.720 nan nan nan 32.545 15.604 53.798
474.823 nan nan nan 31.770 15.263 52.164
484.926 nan nan nan 31.034 14.938 50.652
495.028 nan nan nan 30.333 14.626 49.247
505.131 nan nan nan 29.665 14.327 47.935
515.234 nan nan nan 29.027 14.041 46.704
525.336 nan nan nan 28.417 13.765 45.547
535.439 nan nan nan 27.834 13.500 44.456
545.541 nan nan nan 27.275 13.246 43.424
555.644 nan nan nan 26.739 13.001 42.446
565.747 nan nan nan 26.225 12.765 41.517
575.849 nan nan nan 25.731 12.537 40.633
585.952 nan nan nan 25.256 12.317 39.791
596.054 nan nan nan 24.798 12.105 38.986
606.157 nan nan nan 24.358 11.901 38.218
616.260 nan nan nan 23.933 11.703 37.482
626.362 nan nan -86.220 23.524 11.512 36.776
636.465 nan nan -79.108 23.129 11.326 36.100
646.568 nan nan -75.160 22.747 11.147 35.450
656.670 nan nan -72.133 22.378 10.973 34.824
666.773 nan nan -69.611 22.021 10.805 34.223
676.875 nan nan -67.422 21.675 10.642 33.643
686.978 nan nan -65.475 21.341 10.484 33.084
697.081 nan nan -63.714 21.017 10.330 32.545
707.183 nan nan -62.103 20.702 10.181 32.024
717.286 nan nan -60.615 20.398 10.036 31.521
727.388 nan nan -59.231 20.102 9.895 31.034
737.491 nan nan -57.937 19.815 9.758 30.563
747.594 nan nan -56.722 19.536 9.625 30.107
757.696 -81.827 nan -55.575 19.266 9.496 29.665
767.799 -77.639 nan -54.490 19.002 9.370 29.236
777.902 -74.608 nan -53.460 18.746 9.247 28.820
788.004 -72.133 nan -52.480 18.497 9.127 28.417
798.107 -70.005 nan -51.546 18.255 9.011 28.025
808.209 -68.122 nan -50.652 18.019 8.897 27.645
818.312 -66.423 nan -49.797 17.789 8.787 27.275
828.415 -64.870 nan -48.978 17.565 8.679 26.915
838.517 -63.436 nan -48.190 17.346 8.573 26.565
848.620 -62.103 nan -47.433 17.133 8.470 26.225
858.723 -60.855 nan -46.704 16.926 8.370 25.893
868.825 -59.682 nan -46.002 16.723 8.272 25.570
878.928 -58.574 -84.581 -45.324 16.525 8.176 25.256
889.030 -57.524 -79.807 -44.669 16.332 8.083 24.949
899.133 -56.526 -76.695 -44.036 16.144 7.991 24.650
909.236 -55.575 -74.227 -43.424 15.959 7.902 24.358
919.338 -54.667 -72.133 -42.831 15.779 7.815 24.073
929.441 -53.798 -70.292 -42.256 15.604 7.729 23.795
939.543 -52.964 -68.639 -41.699 15.432 7.645 23.524
949.646 -52.164 -67.131 -41.158 15.263 7.564 23.259
959.749 -51.394 -65.741 -40.633 15.099 7.484 23.000
969.851 -50.652 -64.449 -40.123 14.938 7.405 22.747
979.954 -49.937 -63.240 -39.627 14.780 7.328 22.499
990.057 -49.247 -62.103 -39.144 14.626 7.253 22.257
1000.159 -48.580 -61.029 -38.675 14.475 7.180 22.021


==> beampattern0.csv <==
-9.000000000000000000e+01 2.213489844649513955e-02
-8.900000000000000000e+01 2.218890615298978880e-02
-8.800000000000000000e+01 2.235114386630127417e-02
-8.700000000000000000e+01 2.262224699957835622e-02
-8.600000000000000000e+01 2.300324662786370697e-02
-8.500000000000000000e+01 2.349552738946953864e-02
-8.400000000000000000e+01 2.410076820992286886e-02
-8.300000000000000000e+01 2.482086555402601008e-02
-8.200000000000000000e+01 2.565783888962846343e-02
-8.100000000000000000e+01 2.661371807132195330e-02
-8.000000000000000000e+01 2.769041243360034765e-02
-7.900000000000000000e+01 2.888956153092365683e-02
-7.800000000000000000e+01 3.021236768594442665e-02
-7.700000000000000000e+01 3.165941081547069685e-02
-7.600000000000000000e+01 3.323044640401759398e-02
-7.500000000000000000e+01 3.492418799292911630e-02
-7.400000000000000000e+01 3.673807615289415712e-02
-7.300000000000000000e+01 3.866803661045103285e-02
-7.200000000000000000e+01 4.070823100274388595e-02
-7.100000000000000000e+01 4.285080463339087375e-02
-7.000000000000000000e+01 4.508563658526106022e-02
-6.900000000000000000e+01 4.740009859733097797e-02
-6.800000000000000000e+01 4.977883021075397985e-02
-6.700000000000000000e+01 5.220353880548860709e-02
-6.600000000000000000e+01 5.465283424804350670e-02
-6.500000000000000000e+01 5.710210891075396394e-02
-6.400000000000000000e+01 5.952347475406299937e-02
-6.300000000000000000e+01 6.188576992938950305e-02
-6.200000000000000000e+01 6.415464789916937305e-02
-6.100000000000000000e+01 6.629276231557448829e-02
-6.000000000000000000e+01 6.826006078005293631e-02
-5.900000000000000000e+01 7.001420005094419197e-02
-5.800000000000000000e+01 7.151109420633967872e-02
-5.700000000000000000e+01 7.270560563919348240e-02
-5.600000000000000000e+01 7.355238650495872499e-02
-5.500000000000000000e+01 7.400687531471458747e-02
-5.400000000000000000e+01 7.402644974165503711e-02
-5.300000000000000000e+01 7.357173238003029969e-02
-5.200000000000000000e+01 7.260804118303759713e-02
-5.100000000000000000e+01 7.110697065958679342e-02
-5.000000000000000000e+01 6.904808371282321333e-02
-4.900000000000000000e+01 6.642068737580869575e-02
-4.800000000000000000e+01 6.322565880023685303e-02
-4.700000000000000000e+01 5.947728087958411430e-02
-4.600000000000000000e+01 5.520504007322619977e-02
-4.500000000000000000e+01 5.045533261150722537e-02
-4.400000000000000000e+01 4.529301960109902159e-02
-4.300000000000000000e+01 3.980276693396144622e-02
-4.200000000000000000e+01 3.409010266178980758e-02
-4.100000000000000000e+01 2.828212296010313223e-02
-4.000000000000000000e+01 2.252777828616348704e-02
-3.900000000000000000e+01 1.699767411606170620e-02
-3.800000000000000000e+01 1.188332596432955905e-02
-3.700000000000000000e+01 7.395816415272590989e-03
-3.600000000000000000e+01 3.763812718029297972e-03
-3.500000000000000000e+01 1.230917108887579934e-03
-3.400000000000000000e+01 5.233830547431310757e-05
-3.300000000000000000e+01 4.908913277932411452e-04
-3.200000000000000000e+01 2.812353573264701409e-03
-3.100000000000000000e+01 7.280227411319965293e-03
-3.000000000000000000e+01 1.414998284885488761e-02
-2.900000000000000000e+01 2.366287732003158686e-02
-2.800000000000000000e+01 3.603947254741384637e-02
-2.700000000000000000e+01 5.147298981131150780e-02
-2.600000000000000000e+01 7.012266391632795970e-02
-2.500000000000000000e+01 9.210727172091139059e-02
-2.400000000000000000e+01 1.174990223963076064e-01
-2.300000000000000000e+01 1.463180027840790265e-01
-2.200000000000000000e+01 1.785273716272443856e-01
-2.100000000000000000e+01 2.140294905246551416e-01
-2.000000000000000000e+01 2.526631668698905986e-01
-1.900000000000000000e+01 2.942021646885231712e-01
-1.800000000000000000e+01 3.383551133445524273e-01
-1.700000000000000000e+01 3.847669119856773068e-01
-1.600000000000000000e+01 4.330216900521078882e-01
-1.500000000000000000e+01 4.826473421658831753e-01
-1.400000000000000000e+01 5.331216104718335957e-01
-1.300000000000000000e+01 5.838796404495730785e-01
-1.200000000000000000e+01 6.343228889496466127e-01
-1.100000000000000000e+01 6.838292174181587191e-01
-1.000000000000000000e+01 7.317639606884023262e-01
-9.000000000000000000e+00 7.774917240221265180e-01
-8.000000000000000000e+00 8.203886298511604558e-01
-7.000000000000000000e+00 8.598547122905538798e-01
-6.000000000000000000e+00 8.953261431027994544e-01
-5.000000000000000000e+00 9.262869682132397475e-01
-4.000000000000000000e+00 9.522800395759685177e-01
-3.000000000000000000e+00 9.729168432451585913e-01
-2.000000000000000000e+00 9.878859505930355223e-01
-1.000000000000000000e+00 9.969598550077412025e-01
0.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 9.969598550077412025e-01
2.000000000000000000e+00 9.878859505930355223e-01
3.000000000000000000e+00 9.729168432451585913e-01
4.000000000000000000e+00 9.522800395759685177e-01
5.000000000000000000e+00 9.262869682132397475e-01
6.000000000000000000e+00 8.953261431027994544e-01
7.000000000000000000e+00 8.598547122905538798e-01
8.000000000000000000e+00 8.203886298511604558e-01
9.000000000000000000e+00 7.774917240221265180e-01
1.000000000000000000e+01 7.317639606884023262e-01
1.100000000000000000e+01 6.838292174181587191e-01
1.200000000000000000e+01 6.343228889496466127e-01
1.300000000000000000e+01 5.838796404495730785e-01
1.400000000000000000e+01 5.331216104718335957e-01
1.500000000000000000e+01 4.826473421658831753e-01
1.600000000000000000e+01 4.330216900521078882e-01
1.700000000000000000e+01 3.847669119856773068e-01
1.800000000000000000e+01 3.383551133445524273e-01
1.900000000000000000e+01 2.942021646885231712e-01
2.000000000000000000e+01 2.526631668698905986e-01
2.100000000000000000e+01 2.140294905246551416e-01
2.200000000000000000e+01 1.785273716272443856e-01
2.300000000000000000e+01 1.463180027840790265e-01
2.400000000000000000e+01 1.174990223963076064e-01
2.500000000000000000e+01 9.210727172091139059e-02
2.600000000000000000e+01 7.012266391632795970e-02
2.700000000000000000e+01 5.147298981131150780e-02
2.800000000000000000e+01 3.603947254741384637e-02
2.900000000000000000e+01 2.366287732003158686e-02
3.000000000000000000e+01 1.414998284885488761e-02
3.100000000000000000e+01 7.280227411319965293e-03
3.200000000000000000e+01 2.812353573264701409e-03
3.300000000000000000e+01 4.908913277932411452e-04
3.400000000000000000e+01 5.233830547431310757e-05
3.500000000000000000e+01 1.230917108887579934e-03
3.600000000000000000e+01 3.763812718029297972e-03
3.700000000000000000e+01 7.395816415272590989e-03
3.800000000000000000e+01 1.188332596432955905e-02
3.900000000000000000e+01 1.699767411606170620e-02
4.000000000000000000e+01 2.252777828616348704e-02
4.100000000000000000e+01 2.828212296010313223e-02
4.200000000000000000e+01 3.409010266178980758e-02
4.300000000000000000e+01 3.980276693396144622e-02
4.400000000000000000e+01 4.529301960109902159e-02
4.500000000000000000e+01 5.045533261150722537e-02
4.600000000000000000e+01 5.520504007322619977e-02
4.700000000000000000e+01 5.947728087958411430e-02
4.800000000000000000e+01 6.322565880023685303e-02
4.900000000000000000e+01 6.642068737580869575e-02
5.000000000000000000e+01 6.904808371282321333e-02
5.100000000000000000e+01 7.110697065958679342e-02
5.200000000000000000e+01 7.260804118303759713e-02
5.300000000000000000e+01 7.357173238003029969e-02
5.400000000000000000e+01 7.402644974165503711e-02
5.500000000000000000e+01 7.400687531471458747e-02
5.600000000000000000e+01 7.355238650495872499e-02
5.700000000000000000e+01 7.270560563919348240e-02
5.800000000000000000e+01 7.151109420633967872e-02
5.900000000000000000e+01 7.001420005094419197e-02
6.000000000000000000e+01 6.826006078005293631e-02
6.100000000000000000e+01 6.629276231557448829e-02
6.200000000000000000e+01 6.415464789916937305e-02
6.300000000000000000e+01 6.188576992938950305e-02
6.400000000000000000e+01 5.952347475406299937e-02
6.500000000000000000e+01 5.710210891075396394e-02
6.600000000000000000e+01 5.465283424804350670e-02
6.700000000000000000e+01 5.220353880548860709e-02
6.800000000000000000e+01 4.977883021075397985e-02
6.900000000000000000e+01 4.740009859733097797e-02
7.000000000000000000e+01 4.508563658526106022e-02
7.100000000000000000e+01 4.285080463339087375e-02
7.200000000000000000e+01 4.070823100274388595e-02
7.300000000000000000e+01 3.866803661045103285e-02
7.400000000000000000e+01 3.673807615289415712e-02
7.500000000000000000e+01 3.492418799292911630e-02
7.600000000000000000e+01 3.323044640401759398e-02
7.700000000000000000e+01 3.165941081547069685e-02
7.800000000000000000e+01 3.021236768594442665e-02
7.900000000000000000e+01 2.888956153092365683e-02
8.000000000000000000e+01 2.769041243360034765e-02
8.100000000000000000e+01 2.661371807132195330e-02
8.200000000000000000e+01 2.565783888962846343e-02
8.300000000000000000e+01 2.482086555402601008e-02
8.400000000000000000e+01 2.410076820992286886e-02
8.500000000000000000e+01 2.349552738946953864e-02
8.600000000000000000e+01 2.300324662786370697e-02
8.700000000000000000e+01 2.262224699957835622e-02
8.800000000000000000e+01 2.235114386630127417e-02
8.900000000000000000e+01 2.218890615298978880e-02
9.000000000000000000e+01 2.213489844649513955e-02


==> beampattern1.csv <==
-9.000000000000000000e+01 6.250000000000002776e-02
-8.900000000000000000e+01 6.268537173506766313e-02
-8.800000000000000000e+01 6.324321442292898943e-02
-8.700000000000000000e+01 6.417870989222403122e-02
-8.600000000000000000e+01 6.550049212709002644e-02
-8.500000000000000000e+01 6.722064250829966336e-02
-8.400000000000000000e+01 6.935468082498172371e-02
-8.300000000000000000e+01 7.192154973428437070e-02
-8.200000000000000000e+01 7.494358968933748089e-02
-8.100000000000000000e+01 7.844650070725009416e-02
-8.000000000000000000e+01 8.245928671428255641e-02
-7.900000000000000000e+01 8.701417759256416251e-02
-7.800000000000000000e+01 9.214652347209764671e-02
-7.700000000000000000e+01 9.789465527632972008e-02
-7.600000000000000000e+01 1.042997050553284705e-01
-7.500000000000000000e+01 1.114053792465885540e-01
-7.400000000000000000e+01 1.192576777118679598e-01
-7.300000000000000000e+01 1.279045512342618929e-01
-7.200000000000000000e+01 1.373954901506998227e-01
-7.100000000000000000e+01 1.477810369711512195e-01
-7.000000000000000000e+01 1.591122162285879549e-01
-6.900000000000000000e+01 1.714398754454788121e-01
-6.800000000000000000e+01 1.848139320252057127e-01
-6.700000000000000000e+01 1.992825221106315770e-01
-6.600000000000000000e+01 2.148910490242049998e-01
-6.500000000000000000e+01 2.316811308366514000e-01
-6.400000000000000000e+01 2.496894489196983535e-01
-6.300000000000000000e+01 2.689465020286442853e-01
-6.200000000000000000e+01 2.894752735278358080e-01
-6.100000000000000000e+01 3.112898227977308752e-01
-6.000000000000000000e+01 3.343938156119118377e-01
-5.900000000000000000e+01 3.587790122942481341e-01
-5.800000000000000000e+01 3.844237366890822516e-01
-5.700000000000000000e+01 4.112913533088466411e-01
-5.600000000000000000e+01 4.393287843507755475e-01
-5.500000000000000000e+01 4.684651024630153704e-01
-5.400000000000000000e+01 4.986102390361504821e-01
-5.300000000000000000e+01 5.296538512265989151e-01
-5.200000000000000000e+01 5.614643936965755255e-01
-5.100000000000000000e+01 5.938884429842289370e-01
-5.000000000000000000e+01 6.267503232958123727e-01
-4.900000000000000000e+01 6.598520821407494186e-01
-4.800000000000000000e+01 6.929738624228071187e-01
-4.700000000000000000e+01 7.258747141892770705e-01
-4.600000000000000000e+01 7.582938840886144227e-01
-4.500000000000000000e+01 7.899526135999110910e-01
-4.400000000000000000e+01 8.205564682309361979e-01
-4.300000000000000000e+01 8.497982091529000526e-01
-4.200000000000000000e+01 8.773612062376966447e-01
-4.100000000000000000e+01 9.029233773531749607e-01
-4.000000000000000000e+01 9.261616233028098222e-01
-3.900000000000000000e+01 9.467567113019634828e-01
-3.800000000000000000e+01 9.643985427813069888e-01
-3.700000000000000000e+01 9.787917240951740094e-01
-3.600000000000000000e+01 9.896613419537984013e-01
-3.500000000000000000e+01 9.967588297139853282e-01
-3.400000000000000000e+01 9.998677967100531028e-01
-3.300000000000000000e+01 9.988096812576202632e-01
-3.200000000000000000e+01 9.934490794773868094e-01
-3.100000000000000000e+01 9.836985972844622950e-01
-3.000000000000000000e+01 9.695230723205108259e-01
-2.900000000000000000e+01 9.509430167186071481e-01
-2.800000000000000000e+01 9.280371407003245032e-01
-2.700000000000000000e+01 9.009438312681912198e-01
-2.600000000000000000e+01 8.698614796491158652e-01
-2.500000000000000000e+01 8.350475754411887941e-01
-2.400000000000000000e+01 7.968165141834846477e-01
-2.300000000000000000e+01 7.555360976616863899e-01
-2.200000000000000000e+01 7.116227418345825173e-01
-2.100000000000000000e+01 6.655354447867921630e-01
-2.000000000000000000e+01 6.177686053947790690e-01
-1.900000000000000000e+01 5.688438211319553073e-01
-1.800000000000000000e+01 5.193008292588700003e-01
-1.700000000000000000e+01 4.696877881528336851e-01
-1.600000000000000000e+01 4.205511233749815725e-01
-1.500000000000000000e+01 3.724251849998031494e-01
-1.400000000000000000e+01 3.258219776513860411e-01
-1.300000000000000000e+01 2.812212317278572904e-01
-1.200000000000000000e+01 2.390610828429886592e-01
-1.100000000000000000e+01 1.997296162702631439e-01
-1.000000000000000000e+01 1.635575141726116899e-01
-9.000000000000000000e+00 1.308120160209673422e-01
-8.000000000000000000e+00 1.016923675729635573e-01
-7.000000000000000000e+00 7.632689215337427890e-02
-6.000000000000000000e+00 5.477177109765046792e-02
-5.000000000000000000e+00 3.701156968110837914e-02
-4.000000000000000000e+00 2.296149243364811049e-02
-3.000000000000000000e+00 1.247129931852048942e-02
-2.000000000000000000e+00 5.330763750350995395e-03
-1.000000000000000000e+00 1.276506708398643299e-03
0.000000000000000000e+00 1.874699728327322694e-33
1.000000000000000000e+00 1.156497572266489875e-03
2.000000000000000000e+00 4.374627907786930552e-03
3.000000000000000000e+00 9.266363892210744205e-03
4.000000000000000000e+00 1.543707965764428390e-02
5.000000000000000000e+00 2.249540694224918397e-02
6.000000000000000000e+00 3.006261622242299009e-02
7.000000000000000000e+00 3.778126964541640015e-02
8.000000000000000000e+00 4.532292264174222346e-02
9.000000000000000000e+00 5.239468774901638592e-02
1.000000000000000000e+01 5.874451610980500199e-02
1.100000000000000000e+01 6.416509762147215579e-02
1.200000000000000000e+01 6.849632802692899591e-02
1.300000000000000000e+01 7.162633853718790300e-02
1.400000000000000000e+01 7.349112912775830619e-02
1.500000000000000000e+01 7.407288884397507378e-02
1.600000000000000000e+01 7.339712387638254454e-02
1.700000000000000000e+01 7.152874566752794039e-02
1.800000000000000000e+01 6.856729601557032261e-02
1.900000000000000000e+01 6.464150348928916767e-02
2.000000000000000000e+01 5.990337522431464501e-02
2.100000000000000000e+01 5.452203040524902788e-02
2.200000000000000000e+01 4.867747681813955341e-02
2.300000000000000000e+01 4.255452040680469256e-02
2.400000000000000000e+01 3.633698062559398423e-02
2.500000000000000000e+01 3.020236255799456024e-02
2.600000000000000000e+01 2.431711138610016115e-02
2.700000000000000000e+01 1.883254702962107105e-02
2.800000000000000000e+01 1.388154780891037894e-02
2.900000000000000000e+01 9.576022963563640342e-03
3.000000000000000000e+01 6.005185827065771462e-03
3.100000000000000000e+01 3.234613344421270915e-03
3.200000000000000000e+01 1.306054197017452985e-03
3.300000000000000000e+01 2.379276695582391483e-04
3.400000000000000000e+01 2.643898004641516333e-05
3.500000000000000000e+01 6.472243371022800727e-04
3.600000000000000000e+01 2.057430557757244319e-03
3.700000000000000000e+01 4.198129582604013740e-03
3.800000000000000000e+01 6.996967433826956767e-03
3.900000000000000000e+01 1.037094972947558841e-02
4.000000000000000000e+01 1.422927135908033137e-02
4.100000000000000000e+01 1.847610584351582277e-02
4.200000000000000000e+01 2.301327971229334690e-02
4.300000000000000000e+01 2.774276839000070286e-02
4.400000000000000000e+01 3.256896205832870289e-02
4.500000000000000000e+01 3.740066225053801513e-02
4.600000000000000000e+01 4.215278208824562584e-02
4.700000000000000000e+01 4.674773469221286254e-02
4.800000000000000000e+01 5.111650506271590150e-02
4.900000000000000000e+01 5.519941037565898045e-02
5.000000000000000000e+01 5.894656199431104471e-02
5.100000000000000000e+01 6.231804943938520219e-02
5.200000000000000000e+01 6.528387204269443800e-02
5.300000000000000000e+01 6.782364804011814519e-02
5.400000000000000000e+01 6.992613349593919392e-02
5.500000000000000000e+01 7.158858479108252959e-02
5.600000000000000000e+01 7.281599858185715257e-02
5.700000000000000000e+01 7.362026229482349082e-02
5.800000000000000000e+01 7.401924653191058190e-02
5.900000000000000000e+01 7.403586838765971456e-02
6.000000000000000000e+01 7.369715179554656159e-02
6.100000000000000000e+01 7.303330778330879847e-02
6.200000000000000000e+01 7.207685407654142173e-02
6.300000000000000000e+01 7.086178997845013483e-02
6.400000000000000000e+01 6.942283898667861441e-02
6.500000000000000000e+01 6.779476828159659851e-02
6.600000000000000000e+01 6.601179111100537178e-02
6.700000000000000000e+01 6.410705526160057066e-02
6.800000000000000000e+01 6.211221828759530550e-02
6.900000000000000000e+01 6.005710798520643573e-02
7.000000000000000000e+01 5.796946476740684473e-02
7.100000000000000000e+01 5.587476110329632484e-02
7.200000000000000000e+01 5.379609202736600204e-02
7.300000000000000000e+01 5.175412987459886843e-02
7.400000000000000000e+01 4.976713583065245361e-02
7.500000000000000000e+01 4.785102057124979852e-02
7.600000000000000000e+01 4.601944616808091582e-02
7.700000000000000000e+01 4.428396152599226032e-02
7.800000000000000000e+01 4.265416385456038961e-02
7.900000000000000000e+01 4.113787903444186822e-02
8.000000000000000000e+01 3.974135418566356048e-02
8.100000000000000000e+01 3.846945625473185276e-02
8.200000000000000000e+01 3.732587098689497951e-02
8.300000000000000000e+01 3.631329721945843192e-02
8.400000000000000000e+01 3.543363200572137439e-02
8.500000000000000000e+01 3.468814264442175027e-02
8.600000000000000000e+01 3.407762223754276509e-02
8.700000000000000000e+01 3.360252592408207589e-02
8.800000000000000000e+01 3.326308543598835432e-02
8.900000000000000000e+01 3.305940009451260875e-02
9.000000000000000000e+01 3.299150281252630906e-02


==> beampattern2.csv <==
-9.000000000000000000e+01 8.823735987409785375e-01
-8.900000000000000000e+01 8.820663220174300712e-01
-8.800000000000000000e+01 8.811425562747815521e-01
-8.700000000000000000e+01 8.795965171841151342e-01
-8.600000000000000000e+01 8.774186390075037201e-01
-8.500000000000000000e+01 8.745956874578089124e-01
-8.400000000000000000e+01 8.711109189593743141e-01
-8.300000000000000000e+01 8.669442874922315134e-01
-8.200000000000000000e+01 8.620727004341391941e-01
-8.100000000000000000e+01 8.564703249666961726e-01
-8.000000000000000000e+01 8.501089466664533134e-01
-7.900000000000000000e+01 8.429583818420703922e-01
-7.800000000000000000e+01 8.349869449873976723e-01
-7.700000000000000000e+01 8.261619723822072325e-01
-7.600000000000000000e+01 8.164504023725731585e-01
-7.500000000000000000e+01 8.058194121892326978e-01
-7.400000000000000000e+01 7.942371103045857694e-01
-7.300000000000000000e+01 7.816732822806882197e-01
-7.200000000000000000e+01 7.681001868191902338e-01
-7.100000000000000000e+01 7.534933972921618039e-01
-7.000000000000000000e+01 7.378326824187442234e-01
-6.900000000000000000e+01 7.211029179719837812e-01
-6.800000000000000000e+01 7.032950194764453489e-01
-6.700000000000000000e+01 6.844068838222794326e-01
-6.600000000000000000e+01 6.644443256167461564e-01
-6.500000000000000000e+01 6.434219919709981417e-01
-6.400000000000000000e+01 6.213642373395601437e-01
-6.300000000000000000e+01 5.983059380635161739e-01
-6.200000000000000000e+01 5.742932244964533695e-01
-6.100000000000000000e+01 5.493841071033856993e-01
-6.000000000000000000e+01 5.236489718124889281e-01
-5.900000000000000000e+01 4.971709192671480149e-01
-5.800000000000000000e+01 4.700459225726677515e-01
-5.700000000000000000e+01 4.423827787571366077e-01
-5.600000000000000000e+01 4.143028305624086860e-01
-5.500000000000000000e+01 3.859394374311874709e-01
-5.400000000000000000e+01 3.574371777262553285e-01
-5.300000000000000000e+01 3.289507683532525983e-01
-5.200000000000000000e+01 3.006436930776926197e-01
-5.100000000000000000e+01 2.726865369167991715e-01
-5.000000000000000000e+01 2.452550309970534248e-01
-4.900000000000000000e+01 2.185278201077829052e-01
-4.800000000000000000e+01 1.926839737142400366e-01
-4.700000000000000000e+01 1.679002702389260082e-01
-4.600000000000000000e+01 1.443482937499136198e-01
-4.500000000000000000e+01 1.221913915380437726e-01
-4.400000000000000000e+01 1.015815501096359874e-01
-4.300000000000000000e+01 8.265625552313787816e-02
-4.200000000000000000e+01 6.553541138822012446e-02
-4.100000000000000000e+01 5.031839384320631325e-02
-4.000000000000000000e+01 3.708132705194638890e-02
-3.900000000000000000e+01 2.587466485249918444e-02
-3.800000000000000000e+01 1.672116382053645198e-02
-3.700000000000000000e+01 9.614329906949293028e-03
-3.600000000000000000e+01 4.517414770415248935e-03
-3.500000000000000000e+01 1.363028840024599212e-03
-3.400000000000000000e+01 5.342600442617410797e-05
-3.300000000000000000e+01 4.614997450281405609e-04
-3.200000000000000000e+01 2.432512752331035099e-03
-3.100000000000000000e+01 5.786561959796407244e-03
-3.000000000000000000e+01 1.032175900356839711e-02
-2.900000000000000000e+01 1.581808299779769930e-02
-2.800000000000000000e+01 2.204183894335126279e-02
-2.700000000000000000e+01 2.875063189087654833e-02
-2.600000000000000000e+01 3.569874504845609725e-02
-2.500000000000000000e+01 4.264279027990509202e-02
-2.400000000000000000e+01 4.934748279461374787e-02
-2.300000000000000000e+01 5.559137914742996733e-02
-2.200000000000000000e+01 6.117240972003343963e-02
-2.100000000000000000e+01 6.591303428330376468e-02
-2.000000000000000000e+01 6.966485251101593723e-02
-1.900000000000000000e+01 7.231251069023254818e-02
-1.800000000000000000e+01 7.377676138100733305e-02
-1.700000000000000000e+01 7.401655419396122038e-02
-1.600000000000000000e+01 7.303006269652807803e-02
-1.500000000000000000e+01 7.085458399033862931e-02
-1.400000000000000000e+01 6.756528274902200148e-02
-1.300000000000000000e+01 6.327278928538179747e-02
-1.200000000000000000e+01 5.811970018043588482e-02
-1.100000000000000000e+01 5.227606869010587715e-02
-1.000000000000000000e+01 4.593400902918107903e-02
-9.000000000000000000e+00 3.930157220788987188e-02
-8.000000000000000000e+00 3.259607993413369403e-02
-7.000000000000000000e+00 2.603712591065558690e-02
-6.000000000000000000e+00 1.983946957712677539e-02
-5.000000000000000000e+00 1.420605516340261477e-02
-4.000000000000000000e+00 9.321388332739311694e-03
-3.000000000000000000e+00 5.345493544110072742e-03
-2.000000000000000000e+00 2.408657748826672790e-03
-1.000000000000000000e+00 6.071407115935608138e-04
0.000000000000000000e+00 3.749399456654644020e-33
1.000000000000000000e+00 6.071407115935546338e-04
2.000000000000000000e+00 2.408657748826661515e-03
3.000000000000000000e+00 5.345493544110054528e-03
4.000000000000000000e+00 9.321388332739287408e-03
5.000000000000000000e+00 1.420605516340258875e-02
6.000000000000000000e+00 1.983946957712674417e-02
7.000000000000000000e+00 2.603712591065555221e-02
8.000000000000000000e+00 3.259607993413366628e-02
9.000000000000000000e+00 3.930157220788983718e-02
1.000000000000000000e+01 4.593400902918105128e-02
1.100000000000000000e+01 5.227606869010584939e-02
1.200000000000000000e+01 5.811970018043585706e-02
1.300000000000000000e+01 6.327278928538176972e-02
1.400000000000000000e+01 6.756528274902200148e-02
1.500000000000000000e+01 7.085458399033862931e-02
1.600000000000000000e+01 7.303006269652807803e-02
1.700000000000000000e+01 7.401655419396119262e-02
1.800000000000000000e+01 7.377676138100736081e-02
1.900000000000000000e+01 7.231251069023258982e-02
2.000000000000000000e+01 6.966485251101590948e-02
2.100000000000000000e+01 6.591303428330379244e-02
2.200000000000000000e+01 6.117240972003346738e-02
2.300000000000000000e+01 5.559137914742998815e-02
2.400000000000000000e+01 4.934748279461381726e-02
2.500000000000000000e+01 4.264279027990505733e-02
2.600000000000000000e+01 3.569874504845606950e-02
2.700000000000000000e+01 2.875063189087654833e-02
2.800000000000000000e+01 2.204183894335136340e-02
2.900000000000000000e+01 1.581808299779772706e-02
3.000000000000000000e+01 1.032175900356840058e-02
3.100000000000000000e+01 5.786561959796472296e-03
3.200000000000000000e+01 2.432512752331078901e-03
3.300000000000000000e+01 4.614997450281412656e-04
3.400000000000000000e+01 5.342600442617386402e-05
3.500000000000000000e+01 1.363028840024561915e-03
3.600000000000000000e+01 4.517414770415176077e-03
3.700000000000000000e+01 9.614329906949223639e-03
3.800000000000000000e+01 1.672116382053639994e-02
3.900000000000000000e+01 2.587466485249905954e-02
4.000000000000000000e+01 3.708132705194630563e-02
4.100000000000000000e+01 5.031839384320613978e-02
4.200000000000000000e+01 6.553541138821991630e-02
4.300000000000000000e+01 8.265625552313762836e-02
4.400000000000000000e+01 1.015815501096357792e-01
4.500000000000000000e+01 1.221913915380433424e-01
4.600000000000000000e+01 1.443482937499131202e-01
4.700000000000000000e+01 1.679002702389260915e-01
4.800000000000000000e+01 1.926839737142398423e-01
4.900000000000000000e+01 2.185278201077830995e-01
5.000000000000000000e+01 2.452550309970528142e-01
5.100000000000000000e+01 2.726865369167989495e-01
5.200000000000000000e+01 3.006436930776920091e-01
5.300000000000000000e+01 3.289507683532527094e-01
5.400000000000000000e+01 3.574371777262552174e-01
5.500000000000000000e+01 3.859394374311869158e-01
5.600000000000000000e+01 4.143028305624084084e-01
5.700000000000000000e+01 4.423827787571367187e-01
5.800000000000000000e+01 4.700459225726674184e-01
5.900000000000000000e+01 4.971709192671474042e-01
6.000000000000000000e+01 5.236489718124884840e-01
6.100000000000000000e+01 5.493841071033854773e-01
6.200000000000000000e+01 5.742932244964537025e-01
6.300000000000000000e+01 5.983059380635158409e-01
6.400000000000000000e+01 6.213642373395592555e-01
6.500000000000000000e+01 6.434219919709982527e-01
6.600000000000000000e+01 6.644443256167466005e-01
6.700000000000000000e+01 6.844068838222788775e-01
6.800000000000000000e+01 7.032950194764445717e-01
6.900000000000000000e+01 7.211029179719832261e-01
7.000000000000000000e+01 7.378326824187440014e-01
7.100000000000000000e+01 7.534933972921618039e-01
7.200000000000000000e+01 7.681001868191900117e-01
7.300000000000000000e+01 7.816732822806876646e-01
7.400000000000000000e+01 7.942371103045849923e-01
7.500000000000000000e+01 8.058194121892321427e-01
7.600000000000000000e+01 8.164504023725724924e-01
7.700000000000000000e+01 8.261619723822068995e-01
7.800000000000000000e+01 8.349869449873974503e-01
7.900000000000000000e+01 8.429583818420701702e-01
8.000000000000000000e+01 8.501089466664537575e-01
8.100000000000000000e+01 8.564703249666963947e-01
8.200000000000000000e+01 8.620727004341389721e-01
8.300000000000000000e+01 8.669442874922308473e-01
8.400000000000000000e+01 8.711109189593735369e-01
8.500000000000000000e+01 8.745956874578091345e-01
8.600000000000000000e+01 8.774186390075032760e-01
8.700000000000000000e+01 8.795965171841158003e-01
8.800000000000000000e+01 8.811425562747813300e-01
8.900000000000000000e+01 8.820663220174298491e-01
9.000000000000000000e+01 8.823735987409783155e-01


==> beampattern3.csv <==
-9.000000000000000000e+01 3.299150281252628131e-02
-8.900000000000000000e+01 3.305940009451255324e-02
-8.800000000000000000e+01 3.326308543598831269e-02
-8.700000000000000000e+01 3.360252592408211059e-02
-8.600000000000000000e+01 3.407762223754274428e-02
-8.500000000000000000e+01 3.468814264442170864e-02
-8.400000000000000000e+01 3.543363200572127031e-02
-8.300000000000000000e+01 3.631329721945840416e-02
-8.200000000000000000e+01 3.732587098689495175e-02
-8.100000000000000000e+01 3.846945625473188746e-02
-8.000000000000000000e+01 3.974135418566360906e-02
-7.900000000000000000e+01 4.113787903444184740e-02
-7.800000000000000000e+01 4.265416385456034104e-02
-7.700000000000000000e+01 4.428396152599215624e-02
-7.600000000000000000e+01 4.601944616808083255e-02
-7.500000000000000000e+01 4.785102057124970137e-02
-7.400000000000000000e+01 4.976713583065237034e-02
-7.300000000000000000e+01 5.175412987459877129e-02
-7.200000000000000000e+01 5.379609202736598123e-02
-7.100000000000000000e+01 5.587476110329635259e-02
-7.000000000000000000e+01 5.796946476740681697e-02
-6.900000000000000000e+01 6.005710798520633859e-02
-6.800000000000000000e+01 6.211221828759524999e-02
-6.700000000000000000e+01 6.410705526160054291e-02
-6.600000000000000000e+01 6.601179111100541341e-02
-6.500000000000000000e+01 6.779476828159659851e-02
-6.400000000000000000e+01 6.942283898667858666e-02
-6.300000000000000000e+01 7.086178997845010707e-02
-6.200000000000000000e+01 7.207685407654142173e-02
-6.100000000000000000e+01 7.303330778330879847e-02
-6.000000000000000000e+01 7.369715179554656159e-02
-5.900000000000000000e+01 7.403586838765971456e-02
-5.800000000000000000e+01 7.401924653191058190e-02
-5.700000000000000000e+01 7.362026229482351858e-02
-5.600000000000000000e+01 7.281599858185719421e-02
-5.500000000000000000e+01 7.158858479108252959e-02
-5.400000000000000000e+01 6.992613349593919392e-02
-5.300000000000000000e+01 6.782364804011814519e-02
-5.200000000000000000e+01 6.528387204269446575e-02
-5.100000000000000000e+01 6.231804943938521607e-02
-5.000000000000000000e+01 5.894656199431105859e-02
-4.900000000000000000e+01 5.519941037565900821e-02
-4.800000000000000000e+01 5.111650506271592925e-02
-4.700000000000000000e+01 4.674773469221288336e-02
-4.600000000000000000e+01 4.215278208824566053e-02
-4.500000000000000000e+01 3.740066225053803595e-02
-4.400000000000000000e+01 3.256896205832873065e-02
-4.300000000000000000e+01 2.774276839000073061e-02
-4.200000000000000000e+01 2.301327971229338853e-02
-4.100000000000000000e+01 1.847610584351584706e-02
-4.000000000000000000e+01 1.422927135908035913e-02
-3.900000000000000000e+01 1.037094972947561269e-02
-3.800000000000000000e+01 6.996967433826974982e-03
-3.700000000000000000e+01 4.198129582604030220e-03
-3.600000000000000000e+01 2.057430557757255595e-03
-3.500000000000000000e+01 6.472243371022862526e-04
-3.400000000000000000e+01 2.643898004641642371e-05
-3.300000000000000000e+01 2.379276695582354078e-04
-3.200000000000000000e+01 1.306054197017444312e-03
-3.100000000000000000e+01 3.234613344421257471e-03
-3.000000000000000000e+01 6.005185827065754114e-03
-2.900000000000000000e+01 9.576022963563617790e-03
-2.800000000000000000e+01 1.388154780891034945e-02
-2.700000000000000000e+01 1.883254702962103982e-02
-2.600000000000000000e+01 2.431711138610012646e-02
-2.500000000000000000e+01 3.020236255799452207e-02
-2.400000000000000000e+01 3.633698062559393566e-02
-2.300000000000000000e+01 4.255452040680465786e-02
-2.200000000000000000e+01 4.867747681813951871e-02
-2.100000000000000000e+01 5.452203040524900013e-02
-2.000000000000000000e+01 5.990337522431460338e-02
-1.900000000000000000e+01 6.464150348928916767e-02
-1.800000000000000000e+01 6.856729601557029485e-02
-1.700000000000000000e+01 7.152874566752791263e-02
-1.600000000000000000e+01 7.339712387638254454e-02
-1.500000000000000000e+01 7.407288884397504602e-02
-1.400000000000000000e+01 7.349112912775830619e-02
-1.300000000000000000e+01 7.162633853718793076e-02
-1.200000000000000000e+01 6.849632802692899591e-02
-1.100000000000000000e+01 6.416509762147218354e-02
-1.000000000000000000e+01 5.874451610980502975e-02
-9.000000000000000000e+00 5.239468774901637205e-02
-8.000000000000000000e+00 4.532292264174223040e-02
-7.000000000000000000e+00 3.778126964541651811e-02
-6.000000000000000000e+00 3.006261622242295192e-02
-5.000000000000000000e+00 2.249540694224920825e-02
-4.000000000000000000e+00 1.543707965764428564e-02
-3.000000000000000000e+00 9.266363892210797981e-03
-2.000000000000000000e+00 4.374627907786950501e-03
-1.000000000000000000e+00 1.156497572266511559e-03
0.000000000000000000e+00 1.687229755494589535e-32
1.000000000000000000e+00 1.276506708398642432e-03
2.000000000000000000e+00 5.330763750350966772e-03
3.000000000000000000e+00 1.247129931852048595e-02
4.000000000000000000e+00 2.296149243364799947e-02
5.000000000000000000e+00 3.701156968110830281e-02
6.000000000000000000e+00 5.477177109765020424e-02
7.000000000000000000e+00 7.632689215337437605e-02
8.000000000000000000e+00 1.016923675729632798e-01
9.000000000000000000e+00 1.308120160209669536e-01
1.000000000000000000e+01 1.635575141726113291e-01
1.100000000000000000e+01 1.997296162702629496e-01
1.200000000000000000e+01 2.390610828429884371e-01
1.300000000000000000e+01 2.812212317278570683e-01
1.400000000000000000e+01 3.258219776513862076e-01
1.500000000000000000e+01 3.724251849998031494e-01
1.600000000000000000e+01 4.205511233749811284e-01
1.700000000000000000e+01 4.696877881528334076e-01
1.800000000000000000e+01 5.193008292588697783e-01
1.900000000000000000e+01 5.688438211319551963e-01
2.000000000000000000e+01 6.177686053947788469e-01
2.100000000000000000e+01 6.655354447867919410e-01
2.200000000000000000e+01 7.116227418345825173e-01
2.300000000000000000e+01 7.555360976616859459e-01
2.400000000000000000e+01 7.968165141834843146e-01
2.500000000000000000e+01 8.350475754411892382e-01
2.600000000000000000e+01 8.698614796491158652e-01
2.700000000000000000e+01 9.009438312681907757e-01
2.800000000000000000e+01 9.280371407003242812e-01
2.900000000000000000e+01 9.509430167186069260e-01
3.000000000000000000e+01 9.695230723205108259e-01
3.100000000000000000e+01 9.836985972844620729e-01
3.200000000000000000e+01 9.934490794773868094e-01
3.300000000000000000e+01 9.988096812576202632e-01
3.400000000000000000e+01 9.998677967100533248e-01
3.500000000000000000e+01 9.967588297139855502e-01
3.600000000000000000e+01 9.896613419537984013e-01
3.700000000000000000e+01 9.787917240951744535e-01
3.800000000000000000e+01 9.643985427813072109e-01
3.900000000000000000e+01 9.467567113019637048e-01
4.000000000000000000e+01 9.261616233028098222e-01
4.100000000000000000e+01 9.029233773531751828e-01
4.200000000000000000e+01 8.773612062376970888e-01
4.300000000000000000e+01 8.497982091529003856e-01
4.400000000000000000e+01 8.205564682309368640e-01
4.500000000000000000e+01 7.899526135999116461e-01
4.600000000000000000e+01 7.582938840886151999e-01
4.700000000000000000e+01 7.258747141892768484e-01
4.800000000000000000e+01 6.929738624228073407e-01
4.900000000000000000e+01 6.598520821407490855e-01
5.000000000000000000e+01 6.267503232958131498e-01
5.100000000000000000e+01 5.938884429842292700e-01
5.200000000000000000e+01 5.614643936965761917e-01
5.300000000000000000e+01 5.296538512265989151e-01
5.400000000000000000e+01 4.986102390361507597e-01
5.500000000000000000e+01 4.684651024630159810e-01
5.600000000000000000e+01 4.393287843507758250e-01
5.700000000000000000e+01 4.112913533088463636e-01
5.800000000000000000e+01 3.844237366890824181e-01
5.900000000000000000e+01 3.587790122942487447e-01
6.000000000000000000e+01 3.343938156119120597e-01
6.100000000000000000e+01 3.112898227977310972e-01
6.200000000000000000e+01 2.894752735278355860e-01
6.300000000000000000e+01 2.689465020286446184e-01
6.400000000000000000e+01 2.496894489196990197e-01
6.500000000000000000e+01 2.316811308366512334e-01
6.600000000000000000e+01 2.148910490242048055e-01
6.700000000000000000e+01 1.992825221106318268e-01
6.800000000000000000e+01 1.848139320252061291e-01
6.900000000000000000e+01 1.714398754454792284e-01
7.000000000000000000e+01 1.591122162285881492e-01
7.100000000000000000e+01 1.477810369711510807e-01
7.200000000000000000e+01 1.373954901506999893e-01
7.300000000000000000e+01 1.279045512342622537e-01
7.400000000000000000e+01 1.192576777118683762e-01
7.500000000000000000e+01 1.114053792465889564e-01
7.600000000000000000e+01 1.042997050553288729e-01
7.700000000000000000e+01 9.789465527633010866e-02
7.800000000000000000e+01 9.214652347209774386e-02
7.900000000000000000e+01 8.701417759256428741e-02
8.000000000000000000e+01 8.245928671428245926e-02
8.100000000000000000e+01 7.844650070724999702e-02
8.200000000000000000e+01 7.494358968933756415e-02
8.300000000000000000e+01 7.192154973428445397e-02
8.400000000000000000e+01 6.935468082498201514e-02
8.500000000000000000e+01 6.722064250829978826e-02
8.600000000000000000e+01 6.550049212709016522e-02
8.700000000000000000e+01 6.417870989222397571e-02
8.800000000000000000e+01 6.324321442292907269e-02
8.900000000000000000e+01 6.268537173506780191e-02
9.000000000000000000e+01 6.250000000000011102e-02


==> corridor.csv <==
-6.400000000000000133e-01 1.182914859661750597e+02 1.927230504160706914e+02 -1.212764154456890537e+02 -1.991436641603440876e+02 7.902157779630263690e+01 1.534531422461982686e+02 -1.605463236155614766e+02 -2.384135723302165104e+02 1.575613941360474826e+02 2.319929585859431143e+02 -8.200650727581663091e+01 -1.598737559904716647e+02
-6.300000000000000044e-01 1.120605822495963366e+02 1.897278952625269994e+02 -1.149714977533376441e+02 -1.957240302466493631e+02 7.279067407972391379e+01 1.504579870926545766e+02 -1.542414059232100669e+02 -2.349939384165217859e+02 1.513304904194687595e+02 2.289978034323994223e+02 -7.570158958346522127e+01 -1.564541220767769403e+02
-6.199999999999999956e-01 1.059137647727793592e+02 1.867358402716299679e+02 -1.087532035752719821e+02 -1.923179234927470134e+02 6.664385660290693636e+01 1.474659321017575451e+02 -1.480231117451444049e+02 -2.315878316626194362e+02 1.451836729426517820e+02 2.260057484415023907e+02 -6.948329540539955929e+01 -1.530480153228745905e+02
-6.099999999999999867e-01 9.985134073519975573e+01 1.837468006827048157e+02 -1.026217971087899059e+02 -1.889251588117122083e+02 6.058143256532734000e+01 1.444768925128323929e+02 -1.418917052786623287e+02 -2.281950669815846311e+02 1.391212489050721786e+02 2.230167088525772385e+02 -6.335188893891749018e+01 -1.496552506418397854e+02
-5.999999999999999778e-01 9.387361733633133554e+01 1.807606917350772164e+02 -9.657754255118970832e+01 -1.855455511166182987e+02 5.460370916645891981e+01 1.414907835652047936e+02 -1.358474507210621312e+02 -2.248154592864907215e+02 1.331435255062037584e+02 2.200305999049496393e+02 -5.730763438131729259e+01 -1.462756429467458759e+02
-5.899999999999999689e-01 8.798090177564927217e+01 1.777774286680696605e+02 -9.062070409976877272e+01 -1.821789153205404546e+02 4.871099360577685644e+01 1.385075204981972377e+02 -1.298906122696411956e+02 -2.214488234904128774e+02 1.272508099455216950e+02 2.170473368379420833e+02 -5.135079592989635699e+01 -1.429090071506680317e+02
-5.799999999999999600e-01 8.217350125262737492e+01 1.747969267210082762e+02 -8.475154595182675621e+01 -1.788250663365511173e+02 4.290359308275495920e+01 1.355270185511358534e+02 -1.240214541216991790e+02 -2.180949745064235401e+02 1.214434094224997978e+02 2.140668348908806990e+02 -4.548163778195434048e+01 -1.395551581666786944e+02
-5.700000000000000622e-01 7.645172296674127210e+01 1.718191011332164635e+02 -7.897033230466149689e+01 -1.754838190777254567e+02 3.718181479686885638e+01 1.325491929633440407e+02 -1.182402404745339197e+02 -2.147537272475978796e+02 1.157216311366136949e+02 2.110890093030888863e+02 -3.970042413478908117e+01 -1.362139109078530339e+02
-5.600000000000000533e-01 7.081587411746431826e+01 1.688438671440194412e+02 -7.327732735557037813e+01 -1.721549884571381881e+02 3.154596594759190253e+01 1.295739589741470184e+02 -1.125472355254428010e+02 -2.114248966270106109e+02 1.100857822873367411e+02 2.081137753138918640e+02 -3.400741918569796240e+01 -1.328850802872657653e+02
-5.500000000000000444e-01 6.526626190427168694e+01 1.658711399927410639e+02 -6.767279530185214753e+01 -1.688383893878622075e+02 2.599635373439927122e+01 1.266012318228686411e+02 -1.069427034717245704e+02 -2.081082975577346303e+02 1.045361700741441098e+02 2.051410481626134867e+02 -2.840288713197973181e+01 -1.295684812179897847e+02
-5.400000000000000355e-01 5.980319352663673271e+01 1.629008349187070053e+02 -6.215700034080555270e+01 -1.655338367829731396e+02 2.053328535676431699e+01 1.236309267488345824e+02 -1.014269085106779755e+02 -2.048037449528455625e+02 9.907310169650915554e+01 2.021707430885794281e+02 -2.288709217093313697e+01 -1.262639286131007168e+02
-5.300000000000000266e-01 5.442697618403508386e+01 1.599328671612406652e+02 -5.673020666972843173e+01 -1.622411455555434259e+02 1.515706801416266813e+01 1.206629589913682423e+02 -9.600011483960085457e+01 -2.015110537254158487e+02 9.369688435390750669e+01 1.992027753311130880e+02 -1.746029849985601601e+01 -1.229712373856710030e+02
-5.200000000000000178e-01 4.913791707594100444e+01 1.569671519596672624e+02 -5.139267848591816801e+01 -1.589601306186482361e+02 9.868008906068588715e+00 1.176972437897948396e+02 -9.066258665579059084e+01 -1.982300387885206590e+02 8.840782524581342727e+01 1.962370601295396852e+02 -1.212277031604575228e+01 -1.196902224487758133e+02
-5.100000000000000089e-01 4.393632340182875851e+01 1.540036045533111064e+02 -4.614467998667396387e+01 -1.556906068853618308e+02 4.666415231956342780e+00 1.147336963834386836e+02 -8.541458815654638670e+01 -1.949605150552342536e+02 8.320623157170118134e+01 1.932735127231835293e+02 -6.874771816801548141e+00 -1.164206987154894080e+02
-5.000000000000000000e-01 3.882250236117306486e+01 1.510421401814965066e+02 -4.098647536929365742e+01 -1.524323892687580155e+02 -4.474058086993508709e-01 1.117722320116240837e+02 -8.025638353916608025e+01 -1.917022974386304384e+02 7.809241053104548769e+01 1.903120483513689294e+02 -1.716567199421241696e+00 -1.131624810988855927e+02
-4.899999999999999911e-01 3.379676115344818754e+01 1.480826740835482269e+02 -3.591832883107599628e+01 -1.491852926819110507e+02 -5.473147016424228184e+00 1.088127659136758041e+02 -7.518823700094841911e+01 -1.884552008517834736e+02 7.306666932332061037e+01 1.873525822534206497e+02 3.351579338796419449e+00 -1.099153845120386279e+02
-4.799999999999999822e-01 2.885940697812839062e+01 1.451251214987910316e+02 -3.094050456931836379e+01 -1.459491320378951968e+02 -1.041050119174402511e+01 1.058552133289186088e+02 -7.021041273919078662e+01 -1.852190402077676197e+02 6.812931514800081345e+01 1.843950296686634545e+02 8.329403600554051934e+00 -1.066792238680227740e+02
-4.700000000000000289e-01 2.401074703468930238e+01 1.421693976665487753e+02 -2.605326678131950757e+01 -1.427237222497842595e+02 -1.525916113518311334e+01 1.028994894966763525e+02 -6.532317495119193040e+01 -1.819936304196566823e+02 6.328065520456171811e+01 1.814393058364211981e+02 1.321664138855290815e+01 -1.034538140799118366e+02
-4.600000000000000200e-01 1.925108852260382264e+01 1.392154178261462221e+02 -2.125687966437817522e+01 -1.395088782306520443e+02 -2.001881964726859309e+01 9.994550965627379924e+01 -6.052678783425059095e+01 -1.787787864005244671e+02 5.852099669247623837e+01 1.784853259960186449e+02 1.801302850549424051e+01 -1.002389700607796215e+02
-4.500000000000000111e-01 1.458073864134757969e+01 1.362630972169085908e+02 -1.655160741579129535e+01 -1.363044148935741759e+02 -2.468916952852483604e+01 9.699318904703616795e+01 -5.582151558566371108e+01 -1.755743230634465988e+02 5.385064681121999541e+01 1.755330053867810136e+02 2.271830075408112037e+01 -9.703450672370175312e+01
-4.400000000000000022e-01 1.000000459039483758e+01 1.333123510781592813e+02 -1.193771423285761557e+01 -1.331101471516235506e+02 -2.926990357947757815e+01 9.404244290828685848e+01 -5.120762240273003130e+01 -1.723800553214959734e+02 4.926991276026725330e+01 1.725822592480317041e+02 2.733219393701480016e+01 -9.384023898175112777e+01
-4.299999999999999933e-01 5.509193569219860365e+00 1.303630946492239673e+02 -7.415464312875883479e+00 -1.299258899178748834e+02 -3.376071460065255536e+01 9.109318647935154445e+01 -4.668537248274829921e+01 -1.691957980877473062e+02 4.477910173909227609e+01 1.696330028190963901e+02 3.185444385699653225e+01 -9.065598174800246056e+01
-4.199999999999999845e-01 1.108612777296912100e+00 1.274152431694260486e+02 -2.985121853143937187e+00 -1.267514581054019800e+02 -3.816129539257550363e+01 8.814533499955362572e+01 -4.225503002301635291e+01 -1.660213662752744028e+02 4.037852094716932783e+01 1.666851513392984714e+02 3.628478631672847854e+01 -8.748154993552955716e+01
-4.100000000000000311e-01 -3.201430585899288417e+00 1.244687118780911987e+02 1.353048949040385196e+00 -1.235866666272795555e+02 -4.247133875577170414e+01 8.519880370821877591e+01 -3.791685922083203053e+01 -1.628565747971519784e+02 3.606847758397312731e+01 1.637386200479636216e+02 4.062295711891280092e+01 -8.431675845740713271e+01
-4.000000000000000222e-01 -7.420629320894022385e+00 1.215234160145428177e+02 5.598783896378336067e+00 -1.204313303965800515e+02 -4.669053749076643811e+01 8.225350784467039489e+01 -3.367112427349407966e+01 -1.597012385664524743e+02 3.184927884897839334e+01 1.607933241844152406e+02 4.486869206625075179e+01 -8.116142222670762862e+01
-3.900000000000000133e-01 -1.154867622821257100e+01 1.185792708181065791e+02 9.751818791572077316e+00 -1.172852643263800019e+02 -5.081858439808498673e+01 7.930936264823415627e+01 -2.951808937830033841e+01 -1.565551724962524247e+02 2.772123194165984472e+01 1.578491789879790019e+02 4.902172696144449304e+01 -7.801535615650757904e+01
-3.800000000000000044e-01 -1.558526410838157972e+01 1.156361915281063375e+02 1.381188943732286134e+01 -1.141482833297527577e+02 -5.485517227825399544e+01 7.636628335823391467e+01 -2.545801873254955439e+01 -1.534181914996251805e+02 2.368464406149083601e+01 1.549060996979787603e+02 5.308179760719527707e+01 -7.487837515988033488e+01
-3.699999999999999956e-01 -1.953008576192496548e+01 1.126940933838668570e+02 1.777873163633285003e+01 -1.110202023197716699e+02 -5.879999393179738121e+01 7.342418521399443421e+01 -2.149117653353956570e+01 -1.502901104896440927e+02 1.973982240794745024e+01 1.519640015537392799e+02 5.704863980620526576e+01 -7.175029414989924703e+01
-3.599999999999999867e-01 -2.338283398936982849e+01 1.097528916247124471e+02 2.165208119130329578e+01 -1.079008362095114535e+02 -6.265274215924224421e+01 7.048298345484002425e+01 -1.761782697856911994e+01 -1.471707443793838763e+02 1.588707418050258724e+01 1.490227997945848699e+02 6.092198936117571151e+01 -6.863092803963903066e+01
-3.500000000000000333e-01 -2.714320159124054044e+01 1.068125014899674170e+02 2.543167390493726998e+01 -1.047899999120454595e+02 -6.641310976111296327e+01 6.754259332009499417e+01 -1.383823426493514575e+01 -1.440599080819178823e+02 1.212670657863187529e+01 1.460824096598398398e+02 6.470158207480969281e+01 -6.552009174217303666e+01
-3.400000000000000244e-01 -3.081088136806283728e+01 1.038728382189569857e+02 2.911724557993511553e+01 -1.016875083404493125e+02 -7.008078953793526011e+01 6.460293004908456282e+01 -1.015266258993730020e+01 -1.409574165103217354e+02 8.459026801809578444e+00 1.431427463888294085e+02 6.838715374980753836e+01 -6.241760017057689680e+01
-3.300000000000000155e-01 -3.438556612036245497e+01 1.009338170510050077e+02 3.270853201899944906e+01 -9.859317640779681824e+01 -7.365547429023487780e+01 6.166390888113259194e+01 -6.561376150872966662e+00 -1.378630845776692411e+02 4.884342049509960759e+00 1.402037252208774305e+02 7.197844018887187190e+01 -5.932326823792440251e+01
-3.200000000000000067e-01 -3.786694864866558419e+01 9.799535322543624716e+01 3.620526902483152298e+01 -9.550681902716132754e+01 -7.713685681853800702e+01 5.872544505556383143e+01 -3.064639145040892743e+00 -1.347767271970337504e+02 1.402959521206831539e+00 1.372652613953086700e+02 7.547517719470394582e+01 -5.623691085728891181e+01
-3.099999999999999978e-01 -4.125472175349614190e+01 9.505736198157546823e+01 3.960719240013395392e+01 -9.242825111161755558e+01 -8.052462992336856473e+01 5.578745381170305251e+01 3.372842302615381982e-01 -1.316981592814899784e+02 -1.984813583623726174e+00 1.343272701514478911e+02 7.887710057000637676e+01 -5.315834294174513985e+01
-2.999999999999999889e-01 -4.454857823538122830e+01 9.211975855874698027e+01 4.291403794760753954e+01 -8.935728757423930801e+01 -8.381848640525365113e+01 5.284985038887456454e+01 3.644129777735123810e+00 -1.286271957441117308e+02 -5.278670065508812570e+00 1.313896667286194031e+02 8.218394611747996237e+01 -5.008737940436689229e+01
-2.899999999999999800e-01 -4.774821089484521508e+01 8.918245819627554738e+01 4.612554146995444171e+01 -8.629374332810084525e+01 -8.701811906471763791e+01 4.991255002640313165e+01 6.855633300082025983e+00 -1.255636514979732681e+02 -8.478302724972799354e+00 1.284523663661479702e+02 8.539544963982686454e+01 -4.702383515822842952e+01
-2.800000000000000266e-01 -5.085331253241429295e+01 8.624537613348502418e+01 4.924143876987682233e+01 -8.323743328627733717e+01 -9.012322070228671578e+01 4.697546796361260846e+01 9.971530600004406608e+00 -1.225073414561497600e+02 -1.158340436254187722e+01 1.255152843033574470e+02 8.851134693974924517e+01 -4.396752511640492145e+01
-2.700000000000000178e-01 -5.386357594861374309e+01 8.330842760970108429e+01 5.226146565007638856e+01 -8.018817236184122521e+01 -9.313348411848616593e+01 4.403851943982866857e+01 1.299155748020397283e+01 -1.194580805317136480e+02 -1.459366777874132737e+01 1.225783357795735071e+02 9.153137381994881139e+01 -4.091826419196880948e+01
-2.600000000000000089e-01 -5.677869394396884672e+01 8.037152786424667283e+01 5.518535791325348328e+01 -7.714577546786722451e+01 -9.604860211384126956e+01 4.110161969437425711e+01 1.591544974338106755e+01 -1.164156836377396473e+02 -1.750878577409643100e+01 1.196414360341190957e+02 9.445526608312590611e+01 -3.787586729799480878e+01
-2.500000000000000000e-01 -5.959835931900488504e+01 7.743459213644791816e+01 5.801285136211254212e+01 -7.411005751743005021e+01 -9.886826748887730787e+01 3.816468396657550244e+01 1.874294319224012639e+01 -1.133799656873024730e+02 -2.032845114913246931e+01 1.167045003063203410e+02 9.728275953198496495e+01 -3.484014934755763448e+01
-2.399999999999999911e-01 -6.232226487424895822e+01 7.449753566562822016e+01 6.074368179935254375e+01 -7.108083342360396273e+01 -1.015921730441213811e+02 3.522762749575580443e+01 2.147377362948012802e+01 -1.103507415934763856e+02 -2.305235670437654250e+01 1.137674438355006430e+02 1.000135899692249666e+02 -3.181092525373154700e+01
-2.300000000000000100e-01 -6.495010341022452849e+01 7.156027369111325243e+01 6.337758502767746904e+01 -6.805791809946276771e+01 -1.042200115800969513e+02 3.229036552124083670e+01 2.410767685780505332e+01 -1.073278262693351905e+02 -2.568019524035211276e+01 1.108301818609856753e+02 1.026474931975498919e+02 -2.878800992959035199e+01
-2.200000000000000011e-01 -6.748156772745824128e+01 6.862272145222641484e+01 6.591429684978766090e+01 -6.504112645807936133e+01 -1.067514758973306641e+02 2.935281328235399911e+01 2.664438867991524518e+01 -1.043110346279517842e+02 -2.821165955758582555e+01 1.078926296220988377e+02 1.051842050196600837e+02 -2.577121828820694560e+01
-2.099999999999999922e-01 -6.991635062647537779e+01 6.568479418829292626e+01 6.835355306838664546e+01 -6.203027341252982296e+01 -1.091862587963478006e+02 2.641488601842051054e+01 2.908364489851422974e+01 -1.013001815824022458e+02 -3.064644245660296207e+01 1.049547023581653491e+02 1.076234612382590683e+02 -2.276036524265740724e+01
-2.000000000000000111e-01 -7.225414490780167398e+01 6.274640713863664132e+01 7.069508948617340138e+01 -5.902517387588795827e+01 -1.115240530776740968e+02 2.347649896876422559e+01 3.142518131630098566e+01 -9.829508204576038111e+01 -3.298423673792925825e+01 1.020163153085090642e+02 1.099649976560458242e+02 -1.975526570601554255e+01
-1.900000000000000022e-01 -7.449464337196195629e+01 5.980747554258277887e+01 7.293864190585236429e+01 -5.602564276122666342e+01 -1.137645515418343791e+02 2.053756737271036314e+01 3.366873373597994856e+01 -9.529555093109908626e+01 -3.522473520208954056e+01 9.907738371245520170e+01 1.122085500757247871e+02 -1.675573459135424770e+01
-1.799999999999999933e-01 -7.663753881948287017e+01 5.686791463945519354e+01 7.508394613012433183e+01 -5.303149498162156306e+01 -1.159074469893552930e+02 1.759800646958277781e+01 3.581403796025191610e+01 -9.230140315149398589e+01 -3.736763064961045444e+01 9.613782280932761637e+01 1.143538542999967547e+02 -1.376158681174914733e+01
-1.700000000000000122e-01 -7.868252405088878731e+01 5.392763966857955893e+01 7.713073796169055640e+01 -5.004254545014646283e+01 -1.179524322207612101e+02 1.465773149870714320e+01 3.786082979181814068e+01 -8.931245362001888566e+01 -3.941261588101637159e+01 9.319754783845198176e+01 1.164006461315629792e+02 -1.077263728027404710e+01
-1.600000000000000033e-01 -8.062929186670589843e+01 5.098656586927927492e+01 7.907875320325365465e+01 -4.705860907987471364e+01 -1.198992000365783213e+02 1.171665769940685919e+01 3.980884503338123892e+01 -8.632851724974713647e+01 -4.135938369683348270e+01 9.025647403915169775e+01 1.183486613731260775e+02 -7.788700910002297917e+00
-1.499999999999999944e-01 -8.247753506745948471e+01 4.804460848087910563e+01 8.092772765751442421e+01 -4.407950078388103066e+01 -1.217474432373319075e+02 8.774700311006689901e+00 4.165781948764200848e+01 -8.334940895375345349e+01 -4.320762689758706898e+01 8.731451665075152846e+01 1.201976358273868470e+02 -4.809592614008614930e+00
-1.400000000000000133e-01 -8.422694645367482735e+01 4.510168274270381517e+01 8.267739712717593648e+01 -4.110503547523921952e+01 -1.234968546235472502e+02 5.831774572831399439e+00 4.340748895730352075e+01 -8.037494364511164235e+01 -4.495703828380241163e+01 8.437159091257623800e+01 1.219473052970483593e+02 -1.835127305366803796e+00
-1.300000000000000044e-01 -8.587721882587766231e+01 4.215770389407771290e+01 8.432749741493898910e+01 -3.813502806702399539e+01 -1.251471269957500851e+02 2.887795724205297176e+00 4.505758924506657337e+01 -7.740493623689641822e+01 -4.660731065600524659e+01 8.142761206395013573e+01 1.235974055848114119e+02 1.134880102848420336e+00
-1.199999999999999956e-01 -8.742804498459418028e+01 3.921258717432601770e+01 8.587776432350619871e+01 -3.516929347231007341e+01 -1.266979531544666031e+02 -5.732099554639802363e-02 4.660785615363378298e+01 -7.443920164218249624e+01 -4.815813681472176455e+01 7.848249534419844053e+01 1.251476724933786215e+02 4.100614697562342315e+00
-1.100000000000000006e-01 -8.887911773034829821e+01 3.626624782277258419e+01 8.732793365557790821e+01 -3.220764660416989500e+01 -1.281490259002207210e+02 -3.003660347099831540e+00 4.805802548570549249e+01 -7.147755477404231783e+01 -4.960920956047588248e+01 7.553615599264500702e+01 1.265978418254503310e+02 7.062261565702520727e+00
-1.000000000000000056e-01 -9.023012986366757104e+01 3.331860107874126697e+01 8.867774121385764374e+01 -2.924990237567863005e+01 -1.295000380335399939e+02 -5.951307091131148752e+00 4.940783304398522802e+01 -6.851981054555105288e+01 -5.096022169379515532e+01 7.258850924861368981e+01 1.279476493837300666e+02 1.002000579419378568e+01
-8.999999999999999667e-02 -9.148077418507591574e+01 3.036956218155819442e+01 8.992692280104574820e+01 -2.629587569991053897e+01 -1.307506823549483386e+02 -8.900345988314221302e+00 5.065701463117333248e+01 -6.556578386978296180e+01 -5.221086601520350001e+01 6.963947035143061726e+01 1.291968309709181710e+02 1.297403246996187676e+01
-8.000000000000000167e-02 -9.263074349509906824e+01 2.741904637054631166e+01 9.107521421984483823e+01 -2.334538148993897266e+01 -1.319006516649714911e+02 -1.185086179932610406e+01 5.180530604997242250e+01 -6.261528965981138839e+01 -5.336083532522665251e+01 6.668895454041873450e+01 1.303451223897172611e+02 1.592452667993344306e+01
-7.000000000000000666e-02 -9.367973059426276450e+01 2.446696888503174705e+01 9.212235127295662096e+01 -2.039823465883955578e+01 -1.329496387641351873e+02 -1.480293928484066868e+01 5.285244310308420523e+01 -5.966814282871197150e+01 -5.440982242439034877e+01 6.373687705490416278e+01 1.313922594428290438e+02 1.887167351103285995e+01
-5.999999999999999778e-02 -9.462742828309364995e+01 2.151324496433790046e+01 9.306806976308234880e+01 -1.745425011968518447e+01 -1.338973364529660728e+02 -1.775666320553451527e+01 5.379816159320993307e+01 -5.672415828955760020e+01 -5.535752011322123423e+01 6.078315313421031618e+01 1.323379779329547716e+02 2.181565805018723125e+01
-5.000000000000000278e-02 -9.547352936211473207e+01 1.855778984778953600e+01 9.391210549292418364e+01 -1.451324278555057390e+01 -1.347434375319871549e+02 -2.071211832208287973e+01 5.464219732305176791e+01 -5.378315095542298963e+01 -5.620362119224231634e+01 5.782769801766195172e+01 1.331820136627966065e+02 2.475666538432184183e+01
-4.000000000000000083e-02 -9.621772663185402052e+01 1.560051877471187254e+01 9.465419426518474211e+01 -1.157502756950907497e+01 -1.354876348017264434e+02 -2.366938939516054319e+01 5.538428609531232638e+01 -5.084493573938149069e+01 -5.694781846198160480e+01 5.487042694458428826e+01 1.339241024350571649e+02 2.769488060036334076e+01
-2.999999999999999889e-02 -9.685971289283497754e+01 1.264134698442785520e+01 9.529407188256391237e+01 -8.639419384635857568e+00 -1.361296210627074004e+02 -2.662856118544456052e+01 5.602416371269149664e+01 -4.790932755450827329e+01 -5.758980472296256181e+01 5.191125515430027093e+01 1.345639800524363352e+02 3.063048878523655816e+01
-2.000000000000000042e-02 -9.739918094558515804e+01 9.680189716263612354e+00 9.583147414776476580e+01 -5.706233144005182112e+00 -1.366690891154575809e+02 -2.958971845360880337e+01 5.656156597789235008e+01 -4.497614131387759784e+01 -5.812927277571274232e+01 4.895009788613602808e+01 1.351013823176371886e+02 3.356367502586723361e+01
-1.000000000000000021e-02 -9.783582359062847900e+01 6.716962209542998608e+00 9.626613686348900956e+01 -2.775283760690399504e+00 -1.371057317605009018e+02 -3.255294596032941712e+01 5.699622869361659383e+01 -4.204519193056281523e+01 -5.856591542075606327e+01 4.598687037941541433e+01 1.355360450333614324e+02 3.649462440918201622e+01
0.000000000000000000e+00 -9.816933362849113109e+01 3.751579703590323334e+00 9.659779583243835077e+01 1.536138522346846003e-01 -1.374392417983635539e+02 -3.551832846628209239e+01 5.732788766256593505e+01 -3.911629431763773113e+01 -5.889942545861871537e+01 4.302148787346273906e+01 1.358677040023107736e+02 3.942352202210710033e+01
1.000000000000000021e-02 -9.839940385969885028e+01 7.839574377308053954e-01 9.682618685731449659e+01 3.080644781694900303e+00 -1.376693120295712731e+02 -3.848595073214161033e+01 5.755627868744208087e+01 -3.618926338817751542e+01 -5.912949568982643456e+01 4.005386560760322112e+01 1.360960950271869194e+02 4.235055295156731603e+01
2.000000000000000042e-02 -9.852572708477555352e+01 -2.185989348712155333e+00 9.695104574081915416e+01 6.005994114616896695e+00 -1.377956352546479764e+02 -4.145589751858457106e+01 5.768113757094673844e+01 -3.326391405525551903e+01 -5.925581891490313780e+01 3.708391882116026039e+01 1.362209539106915770e+02 4.527590228448931242e+01
2.999999999999999889e-02 -9.854799610424925049e+01 -5.158345416412430495e+00 9.697210828565403062e+01 8.929846937925049133e+00 -1.378179042741216733e+02 -4.442825358628484622e+01 5.770220011578161490e+01 -3.034006123194736659e+01 -5.927808793437683477e+01 3.411156275345998523e+01 1.362420164555264535e+02 4.819975510779746486e+01
4.000000000000000083e-02 -9.846590371864385816e+01 -8.133195526047074964e+00 9.688911029452083312e+01 1.185238833854691620e+01 -1.377358118885162810e+02 -4.740310369591949069e+01 5.761920212464841740e+01 -2.741751983132549952e+01 -5.919599554877144243e+01 3.113671264382534076e+01 1.361590184643932560e+02 5.112229650841933193e+01
5.000000000000000278e-02 -9.827914272848511246e+01 -1.111062443829086988e+01 9.670178757012172355e+01 1.477380340340732801e+01 -1.375490508983575353e+02 -5.038053260816328560e+01 5.743187940024930782e+01 -2.449610476646508772e+01 -5.900923455861269673e+01 2.815928373158154585e+01 1.359716957399941464e+02 5.404371157327974373e+01
5.999999999999999778e-02 -9.798740593429829460e+01 -1.409071691381905111e+01 9.640987591515840904e+01 1.769427721943293363e+01 -1.372573141041707174e+02 -5.336062508369146684e+01 5.713996774528599332e+01 -2.157563095043948209e+01 -5.871749776442587887e+01 2.517919125605336461e+01 1.356797840850308319e+02 5.696418538930534936e+01
7.000000000000000666e-02 -9.759038613660959527e+01 -1.707355771330730931e+01 9.601311113233259675e+01 2.061399487354947269e+01 -1.368602943064820181e+02 -5.634346588317972504e+01 5.674320296246018103e+01 -1.865591329632294304e+01 -5.832047796673717954e+01 2.219635045656510641e+01 1.352830193022050196e+02 5.988390304342188841e+01
8.000000000000000167e-02 -9.708777613594384093e+01 -2.005923159743088036e+01 9.551122902434553907e+01 2.353314145268132052e+01 -1.363576843058162638e+02 -5.932913976730329608e+01 5.624132085447312335e+01 -1.573676671719109521e+01 -5.781786796607142520e+01 1.921067657244153537e+01 1.347811371942179619e+02 6.280304962255373624e+01
8.999999999999999667e-02 -9.647926873282767701e+01 -2.304782332686636437e+01 9.490396539390030739e+01 2.645190204375649046e+01 -1.357491769027000998e+02 -6.231773149673878009e+01 5.563405722402789166e+01 -1.281800612611592527e+01 -5.720936056295526129e+01 1.622208484300605136e+01 1.341738735637727302e+02 6.572181021362891329e+01
1.000000000000000056e-01 -9.576455672778502048e+01 -2.603941766228763299e+01 9.419105604369678986e+01 2.937046173369935786e+01 -1.350344648976574433e+02 -6.530932583216005582e+01 5.492114787382437413e+01 -9.899446436173057862e+00 -5.649464855791260476e+01 1.323049050758478273e+01 1.334609642135692127e+02 6.864036990357178070e+01
1.100000000000000006e-01 -9.494333292134251678e+01 -2.903409936437083161e+01 9.337223677643851261e+01 3.228900560943657183e+01 -1.342132410912149396e+02 -6.830400753424325444e+01 5.410232860656609688e+01 -6.980902560435843895e+00 -5.567342475147010106e+01 1.023580880550158412e+01 1.326421449463109354e+02 7.155891377930899466e+01
1.199999999999999956e-01 -9.401529011402499236e+01 -3.203195319379165085e+01 9.244724339482672804e+01 3.520771875789296246e+01 -1.332851982838974152e+02 -7.130186136366407368e+01 5.317733522495431231e+01 -4.062189411979453268e+00 -5.474538194415257664e+01 7.237954976080764879e+00 1.317171515646991509e+02 7.447762692776538529e+01
1.300000000000000044e-01 -9.298012110635909266e+01 -3.503306391122532659e+01 9.141581170156314329e+01 3.812678626599517884e+01 -1.322500292762315155e+02 -7.430297208109774942e+01 5.214590353169072756e+01 -1.143121903877236889e+00 -5.371021293648667694e+01 4.236844258647089134e+00 1.306857198714355661e+02 7.739669443586760167e+01
1.400000000000000133e-01 -9.183751869886873465e+01 -3.803751627734709473e+01 9.027767749934901076e+01 4.104639322066896057e+01 -1.311074268687411575e+02 -7.730742444721951756e+01 5.100776932947659503e+01 1.776485050796544840e+00 -5.256761052899631892e+01 1.232391892525320998e+00 1.295475856692214336e+02 8.031630139054138340e+01
1.499999999999999944e-01 -9.058717569208101850e+01 -4.104539505283355538e+01 8.903257659088694709e+01 4.396672470884050199e+01 -1.298570838619534413e+02 -8.031530322270597821e+01 4.976266842101453136e+01 4.696816538968086263e+00 -5.131726752220860277e+01 -1.775486882961139656e+00 1.283024847607593699e+02 8.323663287871292482e+01
1.600000000000000033e-01 -8.922878488651986117e+01 -4.405678499835858020e+01 8.768024477887774992e+01 4.688796581743508796e+01 -1.284986930563922840e+02 -8.332669316823100303e+01 4.841033660900533420e+01 7.618057647562672230e+00 -4.995887671664744545e+01 -4.786876828486164470e+00 1.269501529487501728e+02 8.615787398730751079e+01
1.700000000000000122e-01 -8.776203908271236287e+01 -4.707177087459831455e+01 8.622041786602449065e+01 4.981030163337891281e+01 -1.270319472525847857e+02 -8.634167904447073738e+01 4.695050969615207492e+01 1.054039346350649708e+01 -4.849213091283994714e+01 -7.801862704725898823e+00 1.254903260358969135e+02 8.908020980325133564e+01
1.799999999999999933e-01 -8.618663108118289529e+01 -5.009043744222890382e+01 8.465283165502796692e+01 5.273391724359726140e+01 -1.254565392510553181e+02 -8.936034561210132665e+01 4.538292348515555119e+01 1.346400907372484568e+01 -4.691672291131047956e+01 -1.082052927235648809e+01 1.239227398249003897e+02 9.200382541346968424e+01
1.900000000000000022e-01 -8.450225368245764912e+01 -5.311286946192512914e+01 8.297722194859079536e+01 5.565899773501587333e+01 -1.237721618523300720e+02 -9.238277763179755198e+01 4.370731377871837964e+01 1.638908956514345761e+01 -4.523234551258523339e+01 -1.384296129205271342e+01 1.222471301184632182e+02 9.492890590488829616e+01
2.000000000000000111e-01 -8.270859968706190557e+01 -5.613915169436222641e+01 8.119332454941422839e+01 5.858572819456185243e+01 -1.219785078569343284e+02 -9.540905986423464924e+01 4.192341637954181266e+01 1.931582002468943671e+01 -4.343869151718948984e+01 -1.686924352448981068e+01 1.204632327192866512e+02 9.785563636443427527e+01
2.099999999999999922e-01 -8.080536189552049109e+01 -5.916936890021634099e+01 7.930087526019906363e+01 6.151429370916048356e+01 -1.200752700653929139e+02 -9.843927707008876382e+01 4.003096709032664791e+01 2.224438553928806783e+01 -4.153545372564807536e+01 -1.989946073034392526e+01 1.185707834300714865e+02 1.007842018790329064e+02
2.200000000000000011e-01 -7.879223310836005112e+01 -6.220360584016225403e+01 7.729960988364882724e+01 6.444487936573705156e+01 -1.180621412782324740e+02 -1.014735140100346769e+02 3.802970171377641151e+01 2.517497119586463583e+01 -3.952232493848763539e+01 -2.293369767028983830e+01 1.165695180535212501e+02 1.037147875356094744e+02
2.300000000000000100e-01 -7.666890612610541211e+01 -6.524194727487611090e+01 7.518926422246431684e+01 6.737767025121775077e+01 -1.159388142959778349e+02 -1.045118554447485337e+02 3.591935605259190112e+01 2.810776208134533505e+01 -3.739899795623299639e+01 -2.597203910500369517e+01 1.144591723923367397e+02 1.066475784210901736e+02
2.399999999999999911e-01 -7.443507374928185527e+01 -6.828447796503269274e+01 7.296957407934723960e+01 7.031285145252832081e+01 -1.137049819191542781e+02 -1.075543861349051156e+02 3.369966590947482388e+01 3.104294328265590508e+01 -3.516516557940943954e+01 -2.901456979516027701e+01 1.122394822492196624e+02 1.095827596224007436e+02
2.500000000000000000e-01 -7.209042877841602603e+01 -7.133128267130859967e+01 7.064027525699975740e+01 7.325060805659495600e+01 -1.113603369482884489e+02 -1.106011908411810225e+02 3.137036708712734168e+01 3.398069988672254027e+01 -3.282052060854361031e+01 -3.206137450143618395e+01 1.099101834268721802e+02 1.125205162264673788e+02
2.600000000000000089e-01 -6.963466401403229611e+01 -7.438244615437815810e+01 6.820110355812403213e+01 7.619112515034294120e+01 -1.089045721839047189e+02 -1.136523543242505809e+02 2.893119538825161641e+01 3.692121698047052547e+01 -3.036475584415988038e+01 -3.511253798450574237e+01 1.074710117279964550e+02 1.154610333202153640e+02
2.700000000000000178e-01 -6.706747225665685619e+01 -7.743805317491705864e+01 6.565179478542086144e+01 7.913458782069892550e+01 -1.063373804265292790e+02 -1.167079613447894815e+02 2.638188661554844572e+01 3.986467965082650977e+01 -2.779756408678444046e+01 -3.816814500504464291e+01 1.049217029552932843e+02 1.184044959905713483e+02
2.800000000000000266e-01 -6.438854630681407798e+01 -8.049818849360099193e+01 6.299208474159286197e+01 8.208118115458819375e+01 -1.036584544766865008e+02 -1.197680966634734148e+02 2.372217657172044625e+01 4.281127298471577802e+01 -2.511863813694166225e+01 -4.122828032372857621e+01 1.022619929114652848e+02 1.213510893244606166e+02
2.899999999999999800e-01 -6.159757896503197117e+01 -8.356293687110519386e+01 6.022170922934128612e+01 8.503109023893603080e+01 -1.008674871349043940e+02 -1.228328450409776167e+02 2.095180105946887039e+01 4.576118206906361507e+01 -2.232767079515955544e+01 -4.429302870123277813e+01 9.949161739921370895e+01 1.243009984088084536e+02
2.999999999999999889e-01 -5.869426303183308846e+01 -8.663238306810580980e+01 5.734040405136875052e+01 8.798450016066999524e+01 -9.796417120170551129e+01 -1.259022912379782326e+02 1.807049588149633479e+01 4.871459199079757951e+01 -1.942435486196067274e+01 -4.736247489823339407e+01 9.661031222124117335e+01 1.272544083305424181e+02
3.099999999999999978e-01 -5.567829130774453006e+01 -8.970661184527716614e+01 5.434790501037559807e+01 9.094159600671400767e+01 -9.494819947761695289e+01 -1.289765200151495890e+02 1.507799684050318234e+01 5.167168783684159195e+01 -1.640838313787211433e+01 -5.043670367540475041e+01 9.361781318024802090e+01 1.302115041765864305e+02
3.200000000000000067e-01 -5.254935659329157716e+01 -9.278570796329631776e+01 5.124394790906490016e+01 9.390256286399562669e+01 -9.181926476316399999e+01 -1.320556161331687406e+02 1.197403973919248443e+01 5.463265469412321096e+01 -1.327944842341916143e+01 -5.351579979342390203e+01 9.051385607893732299e+01 1.331724710338680495e+02
3.300000000000000155e-01 -4.930715168900042045e+01 -9.586975618283713629e+01 4.802826855013745444e+01 9.686758581943922763e+01 -8.857705985887284328e+01 -1.351396643527095591e+02 8.758360380265038714e+00 5.759767764956681191e+01 -1.003724351912800472e+01 -5.659984801296472057e+01 8.729817672000987727e+01 1.361374939893116505e+02
3.400000000000000244e-01 -4.595136939539497689e+01 -9.895884126457576713e+01 4.470060273629587755e+01 9.983684995997100486e+01 -8.522127756526739972e+01 -1.382287494344481900e+02 5.430694566423461822e+00 6.056694179009858914e+01 -6.681461225522561165e+00 -5.968893309470335140e+01 8.397051090616830038e+01 1.391067581298434277e+02
3.500000000000000333e-01 -4.248170251300234668e+01 -1.020530479691874461e+02 4.126068627024142188e+01 1.028105403725176075e+02 -8.175161068287476951e+01 -1.413229561390598690e+02 1.990778100369006154e+00 6.354063220264519174e+01 -3.211794343129930951e+00 -6.278313979931503042e+01 8.053059444011384471e+01 1.420804485423900303e+02
3.599999999999999867e-01 -3.889784384234644676e+01 -1.051524610573483187e+02 3.770825495467579458e+01 1.057888421440043203e+02 -7.816775201221886960e+01 -1.444223692272207415e+02 -1.561653215196621147e+00 6.651893397413189746e+01 3.720643275259689631e-01 -6.588255288747589589e+01 7.697816312454821741e+01 1.450587503138767431e+02
3.699999999999999956e-01 -3.519948618395483209e+01 -1.082571652897331660e+02 3.404304459230115754e+01 1.087719403613573377e+02 -7.446939435382725492e+01 -1.475270734596055888e+02 -5.226863577571258190e+00 6.950203219148491485e+01 4.070421985917583640e+00 -6.898725711986074316e+01 7.331295276217358037e+01 1.480418485312297605e+02
3.800000000000000044e-01 -3.138632233835096486e+01 -1.113672454270176786e+02 3.026479098581967264e+01 1.117600201115014897e+02 -7.065623050822338769e+01 -1.506371535968901014e+02 -9.005117184052743085e+00 7.249011194162906691e+01 7.883585831521450871e+00 -7.209733725714525576e+01 6.953469915569209547e+01 1.510299282813739126e+02
3.900000000000000133e-01 -2.745804510606194526e+01 -1.144827862298775472e+02 2.637322993793259229e+01 1.147532664813638803e+02 -6.672795327593436809e+01 -1.537526943997499700e+02 -1.289667823193982343e+01 7.548335831149145747e+01 1.181186306381047046e+01 -7.521287806000512433e+01 6.564313810780501512e+01 1.540231746512363031e+02
4.000000000000000222e-01 -2.341434728761169026e+01 -1.176038724589880076e+02 2.236809725134116889e+01 1.177518645578693395e+02 -6.268425545748410599e+01 -1.568737806288604304e+02 -1.690181091853124684e+01 7.848195638799691665e+01 1.585556088226072546e+01 -7.833396428911558473e+01 6.163800542121358461e+01 1.570217727277417623e+02
4.100000000000000311e-01 -1.925492168352775479e+01 -1.207305888750242957e+02 1.824912872874847380e+01 1.207559994279445164e+02 -5.852482985340017052e+01 -1.600004970448967185e+02 -2.102077944112394192e+01 8.148609125807209352e+01 2.001498648634466093e+01 -8.146068070515187287e+01 5.751903689862088953e+01 1.600259075978169392e+02
4.199999999999999845e-01 -1.497946109433360107e+01 -1.238630202386625569e+02 1.401606017285484995e+01 1.237658561785146958e+02 -5.424936926420601679e+01 -1.631329284085349798e+02 -2.525384799701756577e+01 8.449594800864227295e+01 2.429044707553881466e+01 -8.459311206879013412e+01 5.328596834272726568e+01 1.630357643483871186e+02
4.299999999999999933e-01 -1.058765832055632927e+01 -1.270012513105775724e+02 9.668627386363368714e+00 1.267816198965065269e+02 -4.985756649042874500e+01 -1.662711594804499953e+02 -2.960128078350904701e+01 8.751171172663410402e+01 2.868224984931608645e+01 -8.773134314070514961e+01 4.893853555623578444e+01 1.660515280663789497e+02
4.400000000000000022e-01 -6.079206162720311113e+00 -1.301453668514454876e+02 5.206566171974372992e+00 1.298034756688443849e+02 -4.534911433259272684e+01 -1.694152750213179104e+02 -3.406334199789804273e+01 9.053356749897196210e+01 3.319070200715210461e+01 -9.087545868157306472e+01 4.447647434184678872e+01 1.690733838387168078e+02
4.500000000000000111e-01 -1.453797421352192032e+00 -1.332954516219410834e+02 6.296123323909341707e-01 1.328316085824553738e+02 -4.072370559122460776e+01 -1.725653597918135063e+02 -3.864029583748148156e+01 9.356170041258295100e+01 3.781611074852022369e+01 -9.402554345206866060e+01 3.989952050226334990e+01 1.721015167523277967e+02
4.600000000000000200e-01 3.288875103024111013e+00 -1.364515903827405054e+02 -4.062498329685695353e+00 1.358662037242656879e+02 -3.598103306684830471e+01 -1.757214985526129283e+02 -4.333240649955811108e+01 9.659629555439326509e+01 4.255878327289652674e+01 -9.718168221286808262e+01 3.520740984018672037e+01 1.751361118941381108e+02
4.700000000000000289e-01 8.149118609881043085e+00 -1.396138678945185347e+02 -8.870030011553353688e+00 1.389074461811997026e+02 -3.112078955999137264e+01 -1.788837760643909576e+02 -4.813993818142576941e+01 9.963753801132727972e+01 4.741902677975345881e+01 -1.003439597246461119e+02 3.039987815831906204e+01 1.781773543510721254e+02
4.799999999999999822e-01 1.312724029869514197e+01 -1.427823689179508619e+02 -1.379324691051078844e+01 1.419555210401845216e+02 -2.614266787117727375e+01 -1.820522770878232848e+02 -5.306315508038320417e+01 1.026856128703120987e+02 5.239714846856755770e+01 -1.035124607480784391e+02 2.547666125936162729e+01 1.812254292100569444e+02
4.899999999999999911e-01 1.822354736893930749e+01 -1.459571782137127229e+02 -1.883241322385583771e+01 1.450106133881454298e+02 -2.104636080093310824e+01 -1.852270863835851458e+02 -5.810232139372825344e+01 1.057407052182730069e+02 5.749345553881172322e+01 -1.066872700438403001e+02 2.043749494601657801e+01 1.842805215580178526e+02
5.000000000000000000e-01 2.343834702008916793e+01 -1.491383805424802631e+02 -2.398779314888724912e+01 1.480729083120077121e+02 -1.583156114978324780e+01 -1.884082887123526859e+02 -6.325770131875966484e+01 1.088030001421352893e+02 6.270825518996158365e+01 -1.098684723726078403e+02 1.528211502098516661e+01 1.873428164818801349e+02
5.100000000000000089e-01 2.877194645161807784e+01 -1.523260606649287183e+02 -2.925965088290240601e+01 1.511425908986980176e+02 -1.049796171825433788e+01 -1.915959688348011412e+02 -6.852955905277482884e+01 1.118726827288255947e+02 6.804185462149050068e+01 -1.130561524950562955e+02 1.001025728697000972e+01 1.904124990685704404e+02
5.200000000000000178e-01 3.422465286300212028e+01 -1.555203033417333245e+02 -3.464825062320096549e+01 1.542198462351429953e+02 -5.045255306870295442e+00 -1.947902115116057473e+02 -7.391815879307338832e+01 1.149499380652705725e+02 7.349456103287454312e+01 -1.162503951718609017e+02 4.621657546671450234e+00 1.934897544050154181e+02
5.300000000000000266e-01 3.979677345371419506e+01 -1.587211933335697722e+02 -4.015385656707894668e+01 1.573048594082670206e+02 5.268652838417793305e-01 -1.979911015034421951e+02 -7.942376473695136951e+01 1.180349512383945978e+02 7.906668162358661789e+01 -1.194512851636973494e+02 -8.839483972065309558e-01 1.965747675781394435e+02
5.400000000000000355e-01 4.548861542322947571e+01 -1.619288154011137522e+02 -4.577673291183646143e+01 1.603978155049958332e+02 6.218707253357059983e+00 -2.011987235709861750e+02 -8.504664108170888426e+01 1.211279073351234103e+02 8.475852359310189854e+01 -1.226589072312413293e+02 -6.506824741964045700e+00 1.996677236748682560e+02
5.500000000000000444e-01 5.130048597102222629e+01 -1.651432543050400454e+02 -5.151714385477089309e+01 1.634988996122560820e+02 1.203057780114981057e+01 -2.044131624749124683e+02 -9.078705202464331592e+01 1.242289914423836592e+02 9.057039414089464913e+01 -1.258733461351676226e+02 -1.224723568489847736e+01 2.027688077821285049e+02
5.600000000000000533e-01 5.723269229656716561e+01 -1.683645948060243427e+02 -5.737535359318098926e+01 1.666082968169735068e+02 1.796278412669474989e+01 -2.076345029758967655e+02 -9.664526176305341210e+01 1.273383886471010840e+02 9.650260046643958844e+01 -1.290946866361519199e+02 -1.810544542330857354e+01 2.058782049868459296e+02
5.700000000000000622e-01 6.328554159933855772e+01 -1.715929216647427893e+02 -6.335162632436367858e+01 1.697261922060743018e+02 2.401563342946614199e+01 -2.108628298346152121e+02 -1.026215344942361014e+02 1.304562840362018790e+02 1.025554497692109805e+02 -1.323230134948703665e+02 -2.408171815449126285e+01 2.089961003759467246e+02
5.799999999999999600e-01 6.945934107881157615e+01 -1.748283196418697116e+02 -6.944622624561952762e+01 1.728527708664837519e+02 3.018943290893916043e+01 -2.140982278117421345e+02 -1.087161344154919504e+02 1.335828626966113291e+02 1.087292492486839990e+02 -1.355584114719972888e+02 -3.017631807574711189e+01 2.121226790363561747e+02
5.899999999999999689e-01 7.575439793445957548e+01 -1.780708734980817098e+02 -7.565941755424410076e+01 1.759882178851280514e+02 3.648448976458715975e+01 -2.173407816679541327e+02 -1.149293257241165236e+02 1.367183097152556286e+02 1.150243061043319983e+02 -1.388009653282092870e+02 -3.638950938437168503e+01 2.152581260550004743e+02
5.999999999999999778e-01 8.217101936575818399e+01 -1.813206679940535651e+02 -8.199146444753705509e+01 1.791327183489320305e+02 4.290111119588576827e+01 -2.205905761639259879e+02 -1.212613726174094779e+02 1.398628101790596077e+02 1.214409275356306068e+02 -1.420507598241811422e+02 -4.272155627766463937e+01 2.184026265188044533e+02
6.099999999999999867e-01 8.870951257218121100e+01 -1.845777878904609679e+02 -8.844263112279713823e+01 1.822864573448223382e+02 4.943960440230879527e+01 -2.238476960603333907e+02 -1.277125392926695611e+02 1.430165491749499154e+02 1.279794207420536338e+02 -1.453078797205885451e+02 -4.917272295292472251e+01 2.215563655146947610e+02
6.199999999999999956e-01 9.537018475320292055e+01 -1.878423179479796090e+02 -9.501318177732082404e+01 1.854496199597256236e+02 5.610027658333050482e+01 -2.271122261178520318e+02 -1.342830899471932469e+02 1.461797117898532008e+02 1.346400929230753434e+02 -1.485724097781071862e+02 -5.574327360744840831e+01 2.247195281295980465e+02
6.300000000000000044e-01 1.021533431082980314e+02 -1.911143429272847243e+02 -1.017033806084082244e+02 1.886223912805667169e+02 6.288343493842561571e+01 -2.303842510971571471e+02 -1.409732887782806472e+02 1.493524831106942941e+02 1.414232512781704543e+02 -1.518444347574123015e+02 -6.243347243853580864e+01 2.278922994504391397e+02


==> deltaPhi1CRB.csv <==
2.000000000000000000e+00 2.864890747684843003e-02 8.451071475889260221e-02 3.062544082910615556e-02 2.865866759462247504e-02 2.863914403286137514e-02 8.451071581161692658e-02 8.451071370616826395e-02 3.062544082918718102e-02 3.062544082902513010e-02
7.157894736842105310e+00 1.947278818542911433e-02 7.690028792001165833e-03 2.078960508091752882e-02 1.949649966021648612e-02 1.944904780261372257e-02 7.690049063844888594e-03 7.690008520104004049e-03 2.078960508106952182e-02 2.078960508076553235e-02
1.231578947368421062e+01 1.914765040904287119e-02 6.447509988311969295e-03 2.077886041553632379e-02 1.918771412589573289e-02 1.910750268864931309e-02 6.447549911048812248e-03 6.447470065327923043e-03 2.077886041576616077e-02 2.077886041530648681e-02
1.747368421052631504e+01 1.904967126866547594e-02 6.199410416136468850e-03 1.949075481228669179e-02 1.910614858883836684e-02 1.899302600929266352e-02 6.199468615607049357e-03 6.199352216119511164e-03 1.949075481249787703e-02 1.949075481207551003e-02
2.263157894736842124e+01 1.899947655168030686e-02 6.106557519873094531e-03 1.884190813158526795e-02 1.907233626809282448e-02 1.892633635314797808e-02 6.106633547973015254e-03 6.106481490826594187e-03 1.884190813168537537e-02 1.884190813148516053e-02
2.778947368421052744e+01 1.896593011283201000e-02 6.061835283539748764e-03 1.850734701505075963e-02 1.905511978725450695e-02 1.887631902631012673e-02 6.061928891507644898e-03 6.061741674126317966e-03 1.850734701494332474e-02 1.850734701515819453e-02
3.294736842105263008e+01 1.893992925994497298e-02 6.037298567088275614e-03 1.832201241879367892e-02 1.904538945593928917e-02 1.883387854943946796e-02 6.037409573180303225e-03 6.037187558955172360e-03 1.832201241840674885e-02 1.832201241918061246e-02
3.810526315789473983e+01 1.891796254476567699e-02 6.022870758908035853e-03 1.821578715273250090e-02 1.903963112704686739e-02 1.879550638414145131e-02 6.022999010888900259e-03 6.022742504196095664e-03 1.821578715204888801e-02 1.821578715341611032e-02
4.326315789473684248e+01 1.889840170080051007e-02 6.014108385665834118e-03 1.815556924099958475e-02 1.903621537125777669e-02 1.875957563562482416e-02 6.014253748152512818e-03 6.013963019665623938e-03 1.815556924008053519e-02 1.815556924191863430e-02
4.842105263157894512e+01 1.888037923666713302e-02 6.008746755421193186e-03 1.812378796611896492e-02 1.903427408706370380e-02 1.872521963073538881e-02 6.008909105471420438e-03 6.008584400984318639e-03 1.812378796511536841e-02 1.812378796712255796e-02
5.357894736842105488e+01 1.886337858452892188e-02 6.005495735496905151e-03 1.811007102860117193e-02 1.903329025231955893e-02 1.869192246446271452e-02 6.005674961126379781e-03 6.005316504518532113e-03 1.811007102774798636e-02 1.811007102945435404e-02
5.873684210526315752e+01 1.884706388299131272e-02 6.003556007843681604e-03 1.810772250926451915e-02 1.903292754700415881e-02 1.865934894388336998e-02 6.003752007366512135e-03 6.003360001921799645e-03 1.810772250885662668e-02 1.810772250967240815e-02
6.389473684210526017e+01 1.883120248780277561e-02 6.002404104032516355e-03 1.811212234023673942e-02 1.903295281520914900e-02 1.862726714811598072e-02 6.002616785280389007e-03 6.002191415248511394e-03 1.811212234058785786e-02 1.811212233988562098e-02
6.905263157894736992e+01 1.881562716356454182e-02 6.001688993187987396e-03 1.811995798082119760e-02 1.903319826577954885e-02 1.859551061122178411e-02 6.001918272202111729e-03 6.001459705414516517e-03 1.811995798221066947e-02 1.811995797943172226e-02
7.421052631578947967e+01 1.880021645888836287e-02 6.001178226213796200e-03 1.812883765192637581e-02 1.903354188631264238e-02 1.856395865821985902e-02 6.001424025321053408e-03 6.000932417038570832e-03 1.812883765454187043e-02 1.812883764931087424e-02
7.936842105263157521e+01 1.878488373222195543e-02 6.000726760032844449e-03 1.813708224625473070e-02 1.903389652074279764e-02 1.853252537847579345e-02 6.000989005432168580e-03 6.000464503172299457e-03 1.813708225014050782e-02 1.813708224236895358e-02
8.452631578947368496e+01 1.876957030866279255e-02 6.000256072529573312e-03 1.814359825901557324e-02 1.903420307908824591e-02 1.850115272861935570e-02 6.000534691656101392e-03 5.999977440464893813e-03 1.814359826403632442e-02 1.814359825399482207e-02
8.968421052631579471e+01 1.875424053865499402e-02 5.999737790871994408e-03 1.814778319494200765e-02 1.903442564178915372e-02 1.846980554447339926e-02 6.000032709878087497e-03 5.999442857368351457e-03 1.814778320077079302e-02 1.814778318911322227e-02
9.484210526315789025e+01 1.873887765978974121e-02 5.999179338540157162e-03 1.814944012734457518e-02 1.903454735401509737e-02 1.843846736919560469e-02 5.999490480234363245e-03 5.998868180708047566e-03 1.814944013347983415e-02 1.814944012120931274e-02
1.000000000000000000e+02 1.872347995795353714e-02 5.998610807704109898e-03 1.814869207153494909e-02 1.903456660276007031e-02 1.840713659744139599e-02 5.998938090228857906e-03 5.998283507321944957e-03 1.814869207734752174e-02 1.814869206572237645e-02


==> deltaPhi1DOA.csv <==
2.000000000000000000e+00 6.363961056850485676e+01 6.380536811272230580e+01 4.939025322707390475e-01 4.910636971982224042e-01 8.162224578844827147e-03 6.500000000000000888e+00 4.861345135704854270e-01 5.191783363333026813e-01 9.000000000000000000e+01 9.000000000000000000e+01 5.015502541944171222e-01 4.612385115037110905e-01
7.157894736842105310e+00 1.321470622844255101e-02 6.439826084848084520e+01 5.887513329402935813e-01 4.086305570590059721e-01 1.321459742275676690e-02 3.219739119866720500e+01 5.406527856946984345e-01 4.281869542422923614e-01 1.321481503323247014e-02 8.519154888026129413e+01 6.332067824956610913e-01 3.880899335739283473e-01
1.231578947368421062e+01 1.742370570183547282e-02 6.799291729109746996e+01 1.810797233454217947e+00 4.084454689921442339e-01 1.601031697201412904e-02 6.152723015958081909e+00 1.691624411926624383e+00 3.949098516147468430e-01 1.873074454537203629e-02 9.595945812163041921e+01 1.922597225199495830e+00 4.215466894402611908e-01
1.747368421052631504e+01 1.869287155357016866e-02 6.453430916013650176e+01 2.318746248507045138e+00 4.388749211520374671e-01 1.401451065750719191e-02 6.069766330394353204e+00 3.139632208461053953e+00 4.320403225093918942e-01 2.241518201726595133e-02 9.106323107734847611e+01 9.465082807482225746e-01 4.456047043719297274e-01
2.263157894736842124e+01 2.404136087627528964e-02 1.495555855190518741e+02 2.532321824974630076e+01 4.306220376929932314e-01 1.986421090883642299e-02 1.003774784167174516e+01 3.565196419140833939e+01 3.967162729464615012e-01 2.759324537882168471e-02 2.112652123236570390e+02 3.386475209285535026e+00 4.620464018615447199e-01
2.778947368421052744e+01 1.472839446064100159e-02 1.677819026482631841e+02 1.613405603509374231e+00 3.551446481141516953e-01 1.525540283540210290e-02 2.361329227457856916e+02 9.680328750965564444e-01 3.657609010998200683e-01 1.418181550811061127e-02 2.329756442367617453e+01 2.066172218282685158e+00 3.442011118443648043e-01
3.294736842105263008e+01 1.833736873818800697e-02 1.220265956118265223e+02 3.341580321733260917e+01 3.213008163476268053e-01 2.003378604952412920e-02 1.725716610575892105e+02 3.757611767256162949e+01 4.271477287044019300e-01 1.646710663724633081e-02 4.327873637645324872e-02 2.865775968174753885e+01 1.549620825685221748e-01
3.810526315789473983e+01 1.843025174433664953e-02 3.753330446031417217e-02 2.133288209399960778e+01 4.325185657976561848e-01 1.645208750193523708e-02 4.272082398590539010e-02 1.790322523193055559e+01 4.407059034754849947e-01 2.021576551971046923e-02 3.150284249693303257e-02 2.428287963087869272e+01 4.241732265963746307e-01
4.326315789473684248e+01 1.559835228473217296e-02 1.563894336360227442e+02 8.521481633046338544e+00 4.125940705134769071e-01 1.442463697994243559e-02 4.413464222014286398e-02 1.195931525618849278e+01 4.275379895692019150e-01 1.668972845776994438e-02 2.211680536563210069e+02 1.485286857071510758e+00 3.970881533373727956e-01
4.842105263157894512e+01 1.609577655439652782e-02 1.148052575968835214e+02 2.723208552688668860e+01 3.394703077515834333e-01 1.651660118251244147e-02 1.507274435938772399e+02 2.554928045440070505e+01 3.491133971006707970e-01 1.566364999468356986e-02 6.034676537668043750e+01 2.881678733914870705e+01 3.295451648177209480e-01
5.357894736842105488e+01 1.570684224470813087e-02 2.479226280877333366e+01 5.583858078707163664e+00 3.502614177572985765e-01 1.253316942993397062e-02 3.506154927548546141e+01 6.715737238401224829e+00 4.686148107863090106e-01 1.833928708104174202e-02 1.878194013943539770e-02 4.154252692246537038e+00 1.605187859735348332e-01
5.873684210526315752e+01 2.658453127908311925e-02 2.658452714403320219e-02 4.929915827857998423e+00 4.487216049602534840e-01 3.272049382043000498e-02 3.272048010727224288e-02 4.957343954614595205e+00 4.436264282981565721e-01 1.851604414566727919e-02 1.851605650491696536e-02 4.902334245558511938e+00 4.537595724958671251e-01
6.389473684210526017e+01 1.570680131653563738e-02 5.498694835812791837e+00 4.149694929552027567e+00 4.549388264370460289e-01 1.313119423611004699e-02 1.371169394458707398e-02 3.597236103913645344e+00 4.811244245777520079e-01 1.791588549661449203e-02 7.776316723503338579e+00 4.636790746777322170e+00 4.271509799527097861e-01
6.905263157894736992e+01 2.010161228850441614e-02 2.010161278894203457e-02 6.769473887461097128e+00 2.781263480884741401e-01 2.321447345665053619e-02 2.321447561179988683e-02 5.214347248180512651e+00 2.494271856931288556e-01 1.640846901222570500e-02 1.640846718929785467e-02 8.028831558914886202e+00 3.041292653449640393e-01
7.421052631578947967e+01 2.005432988349108159e-02 2.005432722768736228e-02 5.131290700531505600e+00 3.987572822172736342e-01 1.614915620023270326e-02 1.614915473825474443e-02 5.530226237736049377e+00 4.593816927617692114e-01 2.331430994415774338e-02 2.331430638792905685e-02 4.698604714825243001e+00 3.270828650326156883e-01
7.936842105263157521e+01 1.893803049908564587e-02 1.893802742580609488e-02 4.781953994034851441e+00 4.604754949512986362e-01 2.145172867361484423e-02 2.145172728561138900e-02 4.780829973807428246e+00 4.509735847667213915e-01 1.603500343879623799e-02 1.603499803632427861e-02 4.783077750118244431e+00 4.697852581168758812e-01
8.452631578947368496e+01 1.154508815441249864e-02 1.154508755195278631e-02 4.027654781542451268e+00 4.241171397851720704e-01 1.250975112819362536e-02 1.250975074150077401e-02 3.407123039715039603e+00 4.368510703319656296e-01 1.049210406434142664e-02 1.049210319955113692e-02 4.564594031324855194e+00 4.109888549205761854e-01
8.968421052631579471e+01 2.178221772988815294e-02 2.178221990431058672e-02 1.954235434204229405e+00 4.005593910156181048e-01 2.981388614561884809e-02 2.981388181170292404e-02 1.083898481797478164e+00 3.935716636375059529e-01 7.749981378079827399e-03 7.750010273367264474e-03 2.542289587312174692e+00 4.074272904988221478e-01
9.484210526315789025e+01 1.817586787647756941e-02 1.817586437294769000e-02 2.987799393793718394e+00 3.483320494551783164e-01 9.942224638382120977e-03 9.942232734373395928e-03 3.681529485978225047e+00 3.726450607171424845e-01 2.370393459673490397e-02 2.370392582808029946e-02 2.073699852674231625e+00 3.221895281948294332e-01
1.000000000000000000e+02 1.147650518444187293e-02 1.147650786377544391e-02 4.035424839643714456e+00 4.650180236164768721e-01 1.022940582856617965e-02 1.022940923335622677e-02 4.717417824178342656e+00 4.584346909815673055e-01 1.260077770978992699e-02 1.260077982630938495e-02 3.211740391898366909e+00 4.715094470750119116e-01


==> deltaPhi1PHI1.csv <==
2.000000000000000000e+00 7.071420278411420668e+01 7.073634943738662173e+01 4.557165946129086431e-01 9.150118345069266357e-02 9.984742288358475770e-01 2.694858708009088666e+00 2.785654988213722705e-01 8.292774927537797935e-02 1.000000000000000000e+02 1.000000000000000000e+02 5.811682132374174081e-01 9.933741261918729859e-02
7.157894736842105310e+00 3.578950986164265657e+00 6.988084549172012316e+01 1.292475380780914840e+00 3.572413599707704002e+00 3.580946964662085286e+00 2.840178199387702662e+01 1.282717841742299969e+00 3.566384308028770267e+00 3.576953893889287084e+00 9.465729719809034748e+01 1.302159805218052968e+00 3.578432732663736626e+00
1.231578947368421062e+01 6.428524048402853470e-03 6.731846889851725280e+01 9.263688221043134163e+00 7.020107680150772467e+00 6.464549100410965990e-03 7.591745363743354069e+00 5.036996472012748249e+00 6.486331924984713171e-02 6.392295973291865600e-03 9.489951481442543013e+01 1.209382096172742926e+01 9.927719598761822084e+00
1.747368421052631504e+01 5.481101262745029234e-03 6.668450066976760127e+01 1.264043371172865982e+01 1.707304875672651864e-02 5.696407434190339618e-03 1.050838577941966889e+01 1.236092943606901962e+01 1.681133562130273165e-02 5.256984349285371595e-03 9.371882995142098594e+01 1.291388989877702009e+01 1.733081020399911132e-02
2.263157894736842124e+01 4.703486854908443295e-03 5.914005777354755367e+01 1.188848503042705396e+01 1.447626272483859035e-02 2.770664241080853137e-03 1.207819210250682751e+01 1.649779850068878773e+01 1.464995909266661629e-02 6.047230510885862921e-03 8.275995494471965230e+01 3.239567450763617629e+00 1.430045675984851876e-02
2.778947368421052744e+01 4.420756211294528393e-03 9.846028079225803253e+01 6.546413970853007136e+00 5.713020194905469751e+00 5.333271388105472778e-03 1.388009452101505303e+02 1.984274767976314413e+00 5.723104699363858572e+00 3.262267196324333211e-03 1.109735987293319681e+01 9.042882582491682086e+00 5.702917857984172834e+00
3.294736842105263008e+01 7.147683482381815209e-03 9.417446824459194232e+00 1.572291454771774681e+02 1.397572620663877635e-02 6.268447547551090314e-03 6.909536676110083597e+00 8.169380762992813061e+01 1.457773247993563066e-02 7.930026713210264894e-03 1.138573284002934649e+01 2.068045699927619410e+02 1.334659363842660533e-02
3.810526315789473983e+01 5.696221693684382949e-03 6.306421714789816946e+00 2.547081242279577395e+01 1.860318639729184598e-02 4.697673750168475382e-03 5.452279996678488061e+00 3.133470908577186620e+01 1.874690257436787202e-02 6.544138178872694125e-03 7.057942513747521573e+00 1.776683926489293341e+01 1.845835128422709803e-02
4.326315789473684248e+01 8.232255149623481094e-03 7.194727528038539432e+00 5.863018633518929335e+01 2.175603121246422189e-02 9.179522752092441132e-03 5.539648090596108077e+00 8.138175066903521326e+01 1.895513732810630639e-02 7.160754970030872545e-03 8.534665045435938069e+00 1.587476479954965392e+01 2.423535758160100945e-02
4.842105263157894512e+01 4.337890414679059815e-03 4.198303022640871518e+00 1.014205674673888780e+02 4.678248576513508006e+00 5.063879671751988533e-03 5.697467977976155673e+00 1.408513334231226111e+02 4.698525116696741222e+00 3.462904730070682884e-03 1.670435625747741293e+00 2.707701763013606211e+01 4.657883770025954995e+00
5.357894736842105488e+01 6.642230464785534548e-03 3.182339533547939858e-01 2.532715769141497120e+01 1.098247155115708584e-02 6.080426672403698579e-03 4.475996851109159680e-01 1.235274289317039553e+01 9.877570184467946574e-03 7.160088168184230648e-03 4.690650300599295830e-02 3.362052314386005492e+01 1.198594885667627306e-02
5.873684210526315752e+01 6.553278887203266637e-03 6.553279397906421749e-03 2.487539222444872422e+01 1.472455126264052977e-02 6.490929387149335476e-03 6.490930261116445096e-03 1.777627473878594344e+01 1.227525062819052187e-02 6.615040743485207410e-03 6.615040897785310486e-03 3.035744279499722253e+01 1.682091084892152477e-02
6.389473684210526017e+01 6.868821899547733825e-03 1.113585119354296160e-01 2.848597392117939719e+01 2.681233967157275674e-02 5.268516268807853578e-03 3.527932052890105780e-02 2.063786627002058438e+01 3.333281181550001859e-02 8.161137475911066363e-03 1.534822657637210652e-01 3.459739724743715783e+01 1.807558501957961389e-02
6.905263157894736992e+01 4.745868942024147365e-03 4.745869266001733443e-03 3.422991428140440462e+01 4.388834527405566632e+01 4.904912947668219059e-03 4.904913235980736148e-03 2.919367408973362998e+01 4.488590057538370104e+01 4.581306910209734240e-03 4.581307272761852775e-03 3.861480877289180569e+01 4.286758252253347479e+01
7.421052631578947967e+01 5.450944974477005267e-03 5.450944993745973632e-03 4.445206801378907358e+01 1.216238254559480481e-02 6.435264438796182117e-03 6.435264459400812966e-03 4.954401064446572889e+01 1.297677281885795120e-02 4.244169392509859577e-03 4.244169410763587967e-03 3.869578414590051096e+01 1.128939615650579459e-02
7.936842105263157521e+01 5.445448078575968950e-03 5.445449810070804482e-03 3.238222699975732155e+01 1.737701393229225399e-02 6.410707931475885003e-03 6.410707290793456019e-03 2.026213540575612271e+01 2.125631327098225290e-02 4.267157528173246180e-03 4.267162909916605296e-03 4.106900436736235349e+01 1.233249255146833326e-02
8.452631578947368496e+01 5.165504892083228917e-03 5.165506400677249456e-03 4.219924840695246360e+01 2.227495332154643543e-02 5.601931777183812196e-03 5.601926187964400249e-03 1.731090772108894882e+01 1.815669572780165622e-02 4.688629004735793936e-03 4.688639006734673237e-03 5.711291978261400715e+01 2.574260070781843671e-02
8.968421052631579471e+01 6.349054588018298792e-03 6.349056451849867042e-03 3.793623057459592474e+01 8.390956181040695583e+01 5.080914949194257658e-03 5.080915757572880380e-03 2.055623306957837926e+01 7.133720164442611633e+01 7.403059610885673672e-03 7.403062253013982345e-03 4.955558961819529884e+01 9.482949323903137895e+01
9.484210526315789025e+01 5.982984795703586572e-03 5.982983800839709529e-03 3.715374477461237746e+01 1.722114567884053260e-02 6.687747085783951086e-03 6.687746172261403547e-03 2.189046908830504279e+01 1.270305602744452485e-02 5.183266638696956176e-03 5.183265520656229336e-03 4.776618955545893641e+01 2.077902992315331862e-02
1.000000000000000000e+02 5.758746859389883392e-03 5.758747313668811235e-03 5.006361403118760478e+01 1.887334575771131701e-02 7.543951107336408987e-03 7.543951738916420367e-03 3.443624448462102094e+01 2.419837962702726594e-02 3.068408784888915480e-03 3.068408937262993678e-03 6.186174880750508720e+01 1.126253895027721705e-02


==> deltaPhi1PHI2.csv <==
2.000000000000000000e+00 7.071067840660499826e+01 7.071073744761289959e+01 3.666045409139566114e-01 1.232871603994682569e-01 9.024667808830854829e-03 1.295406132914827813e-01 9.176764626323442864e-02 1.454104362264538042e-01 1.000000000000000000e+02 1.000000000000000000e+02 5.102709848078486043e-01 9.620422483010215853e-02
7.157894736842105310e+00 2.112378825632144769e-02 7.593064025220856195e+01 1.535136521828110112e+00 2.486805447076403830e+00 2.100808663712649960e-02 5.070424043364906197e+01 1.391543131266353317e+00 2.509819869926818825e+00 2.123885958432784535e-02 9.465729903323534700e+01 1.666402110874337428e+00 2.463576035712774281e+00
1.231578947368421062e+01 2.388312326519238110e-02 6.703161054877772074e+01 5.805367127945417316e+00 1.008401689384331590e+01 1.378402906836986332e-02 3.744071209010125134e+00 5.239435786297846676e+00 2.050707082488782529e+00 3.083516979753933226e-02 9.472304659536600013e+01 6.320829662450959674e+00 1.411273870984881285e+01
1.747368421052631504e+01 1.981235073053565915e-02 6.618894338018996848e+01 3.942734454891281715e+00 5.572287697478098267e-02 2.302581734921173989e-02 6.125861227433406775e+00 3.348360796175845255e+00 5.041836319542526701e-02 1.596465528410348153e-02 9.340463733559600712e+01 4.458563663581172065e+00 6.056456628580229873e-02
2.263157894736842124e+01 1.619140461056636088e-02 6.917536191127243228e+01 7.246958299386513147e+00 5.916863776341649284e-02 1.295951941804819943e-02 9.805820634068103558e+00 8.464230668644569633e+00 4.564699105844251259e-02 1.887787125126588056e-02 9.733605330402258460e+01 5.778720305921617673e+00 7.012993367220064778e-02
2.778947368421052744e+01 1.991220898464313160e-02 1.290016676532438851e+02 7.249407038984622353e+00 4.207263710868516426e+01 2.344277542771993836e-02 1.800525116798840770e+02 4.598836150979237480e+00 4.210714500115601311e+01 1.560219258763637443e-02 2.939308681307891646e+01 9.162887693855363835e+00 4.203810088966729808e+01
3.294736842105263008e+01 1.977347864741836950e-02 1.404535222284631324e+01 3.193131365503900554e+01 5.746920894055511375e-02 1.408658809529601992e-02 1.145977081236566164e+01 1.144277396122358148e+01 5.598975373626517010e-02 2.415675788414672204e-02 1.622397889100204083e+01 4.368387010722955921e+01 5.891152203990947939e-02
3.810526315789473983e+01 1.946246898503122338e-02 1.323218236202843556e+01 1.938252868276829233e+01 6.714936027449325273e-02 1.437897155633304468e-02 1.269613967395440213e+01 2.320919584548298786e+01 6.708428294354856769e-02 2.346956699576644920e-02 1.374733928814568529e+01 1.458417171054587058e+01 6.721437459723407504e-02
4.326315789473684248e+01 1.288866953595262273e-02 1.731405807320967227e+01 1.042090286045251268e+01 7.679786203975691450e-02 1.309655371184253840e-02 1.496590180445240748e+01 8.901439457603613548e+00 5.456700523276323406e-02 1.267737692453804917e-02 1.937975740571698324e+01 1.174541648629763202e+01 9.390561840317469822e-02
4.842105263157894512e+01 2.491911480644925028e-02 6.088507692321178055e+00 2.789011128800446215e+01 7.418403976066075245e+01 2.659105702130908772e-02 7.801420371334486070e+00 2.465349166426798533e+01 7.419148230465280847e+01 2.312661349967792476e-02 3.643856751936827454e+00 3.078834136608233507e+01 7.417659646991751288e+01
5.357894736842105488e+01 1.309887196890843070e-02 1.662676347909485541e-01 4.305641792703049475e+01 4.305399462631814139e-02 9.732598497591988737e-03 2.341855625763563375e-01 3.808584345675787119e+01 4.760278224135171266e-02 1.576189773473931147e-02 2.114178419027092429e-02 4.750977560041258840e+01 3.796403600051649618e-02
5.873684210526315752e+01 2.110816031894241496e-02 2.110816569744088100e-02 2.866242916255332673e+01 4.949511077176419610e-02 1.849249484000787397e-02 1.849250576741765656e-02 3.034226575200149867e+01 5.657012247347887463e-02 2.343366165780825031e-02 2.343366272402298486e-02 2.687780869103156434e+01 4.122321219839639173e-02
6.389473684210526017e+01 1.646388447567102842e-02 5.039449085152614832e-02 4.023344811624085793e+01 3.639965269505470585e-02 1.653567962739159805e-02 1.727073453673861128e-02 4.673787062093483513e+01 4.100396752734755679e-02 1.639177486780335133e-02 6.914427774538259297e-02 3.245045676820661384e+01 3.112144083517718457e-02
6.905263157894736992e+01 1.972941628099080663e-02 1.972941219004618191e-02 4.277698659273949744e+01 1.088363685054440566e+02 1.886961158162845514e-02 1.886960419367005731e-02 4.211559686002107128e+01 1.099179050290404547e+02 2.055328422261813032e-02 2.055328315145089207e-02 4.342830488327874150e+01 1.077439760401131394e+02
7.421052631578947967e+01 1.403294264598832150e-02 1.403293984355661467e-02 3.153513891981790351e+01 5.088310644765105251e-02 1.417568052581810040e-02 1.417568067140551578e-02 3.569125665382502177e+01 5.316136081355792020e-02 1.388873789230457567e-02 1.388873208065075776e-02 2.674068383297665719e+01 4.849794593564438899e-02
7.936842105263157521e+01 1.480508266370595023e-02 1.480507653787291322e-02 4.839851418193755705e+01 6.547490244267037407e-02 1.323313125185785269e-02 1.323311610455883344e-02 5.774381644327246477e+01 7.187888619603667595e-02 1.622544861103803263e-02 1.622544978568592894e-02 3.674893212875822712e+01 5.837252280800971777e-02
8.452631578947368496e+01 1.874643709210508172e-02 1.874643528784860486e-02 6.116187846692481855e+01 1.057371193715823110e-01 2.223244580396880471e-02 2.223244404865853258e-02 7.867179500448986573e+01 1.276115843259091054e-01 1.444216607265323693e-02 1.444216409082304739e-02 3.594856639669082909e+01 7.794844688530930266e-02
8.968421052631579471e+01 2.114416614518139365e-02 2.114417768836315825e-02 6.471754610748246250e+01 1.393339346388655997e+02 1.896600851345203037e-02 1.896600663232395415e-02 7.968954966607552137e+01 1.399245307762960806e+02 2.311800261739182030e-02 2.311802527589224346e-02 4.501441127423883870e+01 1.387408244567139377e+02
9.484210526315789025e+01 2.256227175281829908e-02 2.256226876749847093e-02 5.409982202959614739e+01 7.645707405706567150e-02 2.510264463496007098e-02 2.510264092127610994e-02 6.744771315169845138e+01 3.367224060655828882e-02 1.969694000668518671e-02 1.969693790037294057e-02 3.611630487569507864e+01 1.027499321618719902e-01
1.000000000000000000e+02 1.482934185648887571e-02 1.482933864139321031e-02 5.015217113171421204e+01 5.558766709847512422e-02 1.443368361684127001e-02 1.443367297136726943e-02 5.462742812832080830e+01 6.806731311161408338e-02 1.521471449098384283e-02 1.521471832265906994e-02 4.523631986064561517e+01 3.932961165162041778e-02


==> deltaPhi2CRB.csv <==
2.000000000000000000e+00 5.348025070109105328e-02 1.184545148319379911e-02 4.656521876530584358e-01 5.347954433735088026e-02 5.348095705550173079e-02 1.184599449466610700e-02 1.184490844682796994e-02 4.656521875293397894e-01 4.656521877767770823e-01
7.157894736842105310e+00 2.096967973824426928e-02 6.074630785361005529e-03 4.817359351600301182e-02 2.096870069916418472e-02 2.097065873161679805e-02 6.075195168919834098e-03 6.074066349361394342e-03 4.817359351454479632e-02 4.817359351746122731e-02
1.231578947368421062e+01 1.936626065568710850e-02 6.422800740369096970e-03 3.315738411008162245e-02 1.936472436210025239e-02 1.936779682741199271e-02 6.423569549021805949e-03 6.422031839679045832e-03 3.315738410982302375e-02 3.315738411034022115e-02
1.747368421052631504e+01 1.985278052421400943e-02 6.039624276609804020e-03 3.464734076242627359e-02 1.985057432188121543e-02 1.985498648140290867e-02 6.040815334775084984e-03 6.038432983512790134e-03 3.464734079159419861e-02 3.464734073325834163e-02
2.263157894736842124e+01 1.949244745328534978e-02 5.998927543044828975e-03 2.013248197794503466e-02 1.948967783115542265e-02 1.949521668194405949e-02 6.000407326083066935e-03 5.997447394891630180e-03 2.013248197568270545e-02 2.013248198020735694e-02
2.778947368421052744e+01 1.923961504880370918e-02 6.057096173763022728e-03 2.004632636982442428e-02 1.923630191662953348e-02 1.924292761054260947e-02 6.058812172348287776e-03 6.055379688890988148e-03 2.004632636278066635e-02 2.004632637686817875e-02
3.294736842105263008e+01 1.942526559633023925e-02 6.008369957591558515e-03 2.105441304052140319e-02 1.942135176443841524e-02 1.942917863981612550e-02 6.010417199726229148e-03 6.006322017658783860e-03 2.105441308326264430e-02 2.105441299778016209e-02
3.810526315789473983e+01 1.929022698679684275e-02 5.996883589136942951e-03 1.914164704798844777e-02 1.928579189174885883e-02 1.929466106238833176e-02 5.999189413709846153e-03 5.994576877624615066e-03 1.914164704287417418e-02 1.914164705310272135e-02
4.326315789473684248e+01 1.918590191266864378e-02 6.015620515600903287e-03 1.913688119631307832e-02 1.918096147894324255e-02 1.919084107454334734e-02 6.018145154710870769e-03 6.013094816503979957e-03 1.913688117434472757e-02 1.913688121828142560e-02
4.842105263157894512e+01 1.928892209891964332e-02 6.000182553529243012e-03 1.961387041328810019e-02 1.928343909494521086e-02 1.929440354475669972e-02 6.002985708540559302e-03 5.997378088332535120e-03 1.961387048389028054e-02 1.961387034268591983e-02
5.357894736842105488e+01 1.921226617045538806e-02 5.995771533449609572e-03 1.879377743352910954e-02 1.920630729485134705e-02 1.921822319842781540e-02 5.998800499380473918e-03 5.992741036560978417e-03 1.879377742782147032e-02 1.879377743923675223e-02
5.873684210526315752e+01 1.915684399577880295e-02 6.003070167327585922e-03 1.880766228896945530e-02 1.915042228377610706e-02 1.916326355583162014e-02 6.006291268471038343e-03 5.999847336891620496e-03 1.880766224404108178e-02 1.880766233389783229e-02
6.389473684210526017e+01 1.922302774932497724e-02 5.996382773890278871e-03 1.908674525306796460e-02 1.921611814408236488e-02 1.922993487184250852e-02 5.999838182665979958e-03 5.992925372790781392e-03 1.908674535600630301e-02 1.908674515012962272e-02
6.905263157894736992e+01 1.917166683532531973e-02 5.994926047531966458e-03 1.862041811771064995e-02 1.916432762285434979e-02 1.917900323930644968e-02 5.998573515760103128e-03 5.991276358738258090e-03 1.862041811597132598e-02 1.862041811944997738e-02
7.421052631578947967e+01 1.913878847069873726e-02 5.997634515630376889e-03 1.863901394685852503e-02 1.913103079638897933e-02 1.914654300180370153e-02 6.001443771546220544e-03 5.993822838817539078e-03 1.863901387211890082e-02 1.863901402159815618e-02
7.936842105263157521e+01 1.918451183403517557e-02 5.994130575939379812e-03 1.881838357902837142e-02 1.917631936979172225e-02 1.919270080130001249e-02 5.998133506683189439e-03 5.990124970217828269e-03 1.881838371499602175e-02 1.881838344306072455e-02
8.452631578947368496e+01 1.914711718872535301e-02 5.994236747455750081e-03 1.851771811804418105e-02 1.913854171649619768e-02 1.915568882195308603e-02 5.998397501363583392e-03 5.990073103454823973e-03 1.851771812630918085e-02 1.851771810977918473e-02
8.968421052631579471e+01 1.912654200250796591e-02 5.994807447122344791e-03 1.853679214333788308e-02 1.911759353538141845e-02 1.913548628499797330e-02 5.999097666913800336e-03 5.990514154809789722e-03 1.853679203422712793e-02 1.853679225244863824e-02
9.484210526315789025e+01 1.915934914441458706e-02 5.992623758397026476e-03 1.865712602054029126e-02 1.915001811755445010e-02 1.916867562906984443e-02 5.997068941172633248e-03 5.988175275844181793e-03 1.865712618656427402e-02 1.865712585451630504e-02
1.000000000000000000e+02 1.913086748328026929e-02 5.993666179030533378e-03 1.845027184401973677e-02 1.912120019408254309e-02 1.914052988983007755e-02 5.998234695649919471e-03 5.989094177520542031e-03 1.845027186865468363e-02 1.845027181938478644e-02


==> deltaPhi2DOA.csv <==
2.000000000000000000e+00 6.363961060391498137e+01 6.380536811272230580e+01 4.598639259437124482e-01 4.834077704466555048e+00 8.696887694125623666e-03 6.500000000000000888e+00 4.297554779049015394e-01 6.403109774150274269e+00 9.000000000000000000e+01 9.000000000000000000e+01 4.881187252907413510e-01 2.395161732706688529e+00
7.157894736842105310e+00 2.571486945141964603e-02 6.380536811272230580e+01 4.027924268693303111e-01 5.474948339947999232e-01 2.811673256828399470e-02 6.500000000000000888e+00 3.878167381536202774e-01 6.695962312728562793e-01 2.306422275930209570e-02 9.000000000000000000e+01 4.172309383236769698e-01 3.887699494137561995e-01
1.231578947368421062e+01 2.001213190937330133e-02 6.380536811272230580e+01 5.406485514553625027e-01 5.032184084360168397e-01 1.120117780396392808e-02 6.500000000000000888e+00 5.336889298546282356e-01 5.008736338922182840e-01 2.599046869374040461e-02 9.000000000000000000e+01 5.475197151995399025e-01 5.055523079260541008e-01
1.747368421052631504e+01 1.432102421520906402e-02 6.380536811272230580e+01 4.957381327490342771e-01 4.772489397328073535e-01 1.471582607611711564e-02 6.500000000000000888e+00 5.872926317839695098e-01 4.726242736033594016e-01 1.391502540575044293e-02 9.000000000000000000e+01 3.828837384575860536e-01 4.818292196962263851e-01
2.263157894736842124e+01 2.563850163091195913e-02 6.380536811272230580e+01 6.514875580799294186e-01 5.044774119089451281e-01 2.199459450510768063e-02 6.500000000000000888e+00 6.197838023123279916e-01 5.046685352879123343e-01 2.882539408772128928e-02 9.000000000000000000e+01 6.817185013311373165e-01 5.042862160946383066e-01
2.778947368421052744e+01 2.307058007583976528e-02 1.261445876022207671e+02 6.162200081271759222e-01 5.073199530382379585e-01 2.243666590437276911e-02 1.542634389075264778e+02 5.525580782020758086e-01 5.047150943719251881e-01 2.368753581880195594e-02 8.959746301705500571e+01 6.738944776789183022e-01 5.099115050815959949e-01
3.294736842105263008e+01 1.512325511497399251e-02 2.542230419713559897e+01 4.300373641473777542e-01 4.970507241382312036e-01 1.609614001863429386e-02 3.506157388355288163e+01 4.072479407690271502e-01 4.921138605199695815e-01 1.408332230142069971e-02 7.954441412918869858e+00 4.516784075700716605e-01 5.019390331671885752e-01
3.810526315789473983e+01 1.894490865780268027e-02 2.821639611867119216e-02 6.419527296817838513e-01 5.363069365956163459e-01 1.710888780323231023e-02 2.517411155286529770e-02 6.577274322537558504e-01 5.298825962188232763e-01 2.061807668628145088e-02 3.096117128558639048e-02 6.257805039729729124e-01 5.426552263689610189e-01
4.326315789473684248e+01 1.868704165278128188e-02 2.036096625629417456e-02 5.068143962641112887e-01 4.375667940608115036e-01 2.347606639501513201e-02 2.189285470620036186e-02 4.759158024360288786e-01 4.137897684204909221e-01 1.213611791646761889e-02 1.870403182720507471e-02 5.359345235313562883e-01 4.601167526615715375e-01
4.842105263157894512e+01 1.575396186072920701e-02 3.091825187346876902e+01 8.810236361991126142e-01 5.224194997453421863e-01 1.344021675829262102e-02 2.045243476022358919e+01 1.060805093229834517e+00 5.235864305355271142e-01 1.776893925108449096e-02 3.864679171938219326e+01 6.535272368162284851e-01 5.212499565346866426e-01
5.357894736842105488e+01 1.973616811695597106e-02 2.356057193274304851e+01 1.636982565018174407e+00 4.281201913728383546e-01 2.105766873163905303e-02 2.459726578148426057e+01 1.437995725902956101e+00 4.441793864882115916e-01 1.831958655292334481e-02 2.247611211199442494e+01 1.814274546101497299e+00 4.114346474729460579e-01
5.873684210526315752e+01 1.883930340192997710e-02 5.648567034969737222e+00 8.942068322747624975e-01 4.781974168933482705e-01 2.064341812812685306e-02 7.988262560942328783e+00 8.423202672385109446e-01 4.796396553042898137e-01 1.684303990754829408e-02 1.674379110961192116e-02 9.432434919854861821e-01 4.767508155279059912e-01
6.389473684210526017e+01 1.770648523111167244e-02 1.770648523256591542e-02 1.073664176045462160e+00 4.799518421624386355e-01 2.114000380511565913e-02 2.114000304722148116e-02 6.159968197500788056e-01 4.886894109590914637e-01 1.342160488163942136e-02 1.342160607921482306e-02 1.387824716563496930e+00 4.710522276846730305e-01
6.905263157894736992e+01 2.134021713334196407e-02 2.134021693997628644e-02 1.048696037575422624e+00 5.131111531018358596e-01 2.030235579710277377e-02 2.030235317337224579e-02 4.601295283840257100e-01 5.395341363882679708e-01 2.232989215567802999e-02 2.232989417158450299e-02 1.409896299577340972e+00 4.852515085466063693e-01
7.421052631578947967e+01 1.660654920465605422e-02 1.660654946950465907e-02 2.101198016599960638e+00 4.326040510953640394e-01 1.758665654403165912e-02 1.758665724194564961e-02 7.349858528782514666e-01 4.232704322172718969e-01 1.556484707845193390e-02 1.556484685502982149e-02 2.879212046028574168e+00 4.417405021716308000e-01
7.936842105263157521e+01 2.355364350422060535e-02 2.355364400817794648e-02 2.141270415967087892e+00 4.751983660528091846e-01 2.125268872800823924e-02 2.125269596967939781e-02 1.840279720443321665e+00 4.264900927784929241e-01 2.564900517521524759e-02 2.564900010036116201e-02 2.404880150676282913e+00 5.193584262918160555e-01
8.452631578947368496e+01 2.102086666133879192e-02 2.102087284637191300e-02 1.729615668903373260e+00 5.124307128337534101e-01 2.009556686999332958e-02 2.009559444168459996e-02 1.216264525477755987e+00 5.227111435601468070e-01 2.190711899272005520e-02 2.190710557061354216e-02 2.122225560183576665e+00 5.019397686064145381e-01
8.968421052631579471e+01 1.567471263439753140e-02 1.567471525085750370e-02 1.614510210165557735e+00 4.584587445140554940e-01 1.860232927275694628e-02 1.860232982344000446e-02 1.154338978759054779e+00 4.902431167006776613e-01 1.205597685672186829e-02 1.205598281065812204e-02 1.969971563138709136e+00 4.243000440377231453e-01
9.484210526315789025e+01 1.461474601681144771e-02 1.461474764468271258e-02 1.214565791857364019e+00 5.149675251482308536e-01 8.204405245738788377e-03 8.204407994102389315e-03 1.585938402253997737e+00 5.367313667870716731e-01 1.897022237179907256e-02 1.897022369140191622e-02 6.596510515084835768e-01 4.922423628879066260e-01
1.000000000000000000e+02 2.006313159214852954e-02 2.006312933415303063e-02 1.471889654237930500e+00 4.735705425446998240e-01 1.801003454926637659e-02 1.801004520816547327e-02 1.292949728950529842e+00 4.762700924224043120e-01 2.192480682017445073e-02 2.192479393193330281e-02 1.631318272720581275e+00 4.708555156267335562e-01


==> deltaPhi2PHI1.csv <==
2.000000000000000000e+00 7.071067817052194471e+01 7.071981347882955049e+01 9.823433517128088432e-01 2.369778998042701423e-01 3.830177065946555656e-03 1.607494000264085843e+00 3.874467784021219385e-01 3.102798364532746156e-01 1.000000000000000000e+02 1.000000000000000000e+02 1.334122151534306688e+00 1.266628322824598363e-01
7.157894736842105310e+00 6.600142112687438188e-03 7.071943248952436534e+01 2.008481685577937270e+00 1.028076735469323655e+00 7.872518674754790460e-03 1.573614718025460268e+00 1.992217116946222388e+00 1.174261887451141240e+00 5.014698548365343310e-03 1.000000000000000000e+02 2.024615598465660860e+00 8.573170753613900130e-01
1.231578947368421062e+01 4.966019291353120785e-03 7.071668778871082850e+01 2.933546797431680897e+00 1.105645683893832776e-02 5.551973850049379822e-03 1.303788177583249608e+00 2.952205706065095470e+00 7.834082031401122179e-03 4.300962865748851269e-03 1.000000000000000000e+02 2.914768446123985335e+00 1.353209645206131240e-02
1.747368421052631504e+01 5.393426000711641459e-03 7.071629806546900454e+01 2.058843295043581101e+00 2.234340868096500177e-02 5.900653768965338081e-03 1.260802985604765336e+00 3.371129419407847827e-01 2.806082475284023270e-02 4.833256991832722907e-03 1.000000000000000000e+02 2.892062636159157041e+00 1.452742018252494056e-02
2.263157894736842124e+01 6.003266810526929585e-03 7.072276924665186471e+01 1.523132778375218654e+00 8.769784775160955476e-03 5.029325852719869830e-03 1.849372820805842199e+00 1.392508433344946228e+00 6.336464771907011385e-03 6.839905427994738898e-03 1.000000000000000000e+02 1.643407187578668438e+00 1.066149446370775848e-02
2.778947368421052744e+01 5.456173535547929714e-03 4.597766508666876462e+01 2.441077350244833521e+00 1.187474281275757888e-02 6.032905160405985234e-03 1.185826126124450219e+01 1.844919416800945511e+00 1.228734709055151648e-02 4.810791476002052904e-03 6.393178406320151907e+01 2.917874158572904442e+00 1.144727632297703850e-02
3.294736842105263008e+01 4.434023729420163637e-03 1.010246555210056485e+01 2.065366137055331919e+01 1.219637509954886109e-02 4.925724258409343650e-03 1.417825025954291895e+01 2.095645693304857460e+01 6.363730073468194803e-03 3.880512001816244661e-03 1.759784089179195377e+00 2.034636008804162444e+01 1.603140888037690379e-02
3.810526315789473983e+01 7.325990888230750342e-03 4.634679550656396252e+00 7.905547659710191688e+00 1.258348569246201323e-02 6.649235380750361663e-03 3.211107108730769433e+00 6.248008480445261803e+00 1.451719836562681380e-02 7.945310178983418931e-03 5.713956616111455666e+00 9.271340659698717346e+00 1.029267584051079404e-02
4.326315789473684248e+01 5.965482245949746930e-03 2.385237460280971167e+00 9.580453588363358364e+00 2.497558779640328755e-02 6.508630293924622112e-03 2.000708318423446208e+00 8.184142295675705725e+00 2.208889928296106989e-02 5.367652051920837088e-03 2.715857453631626228e+00 1.079768478895826433e+01 2.756157651548437476e-02
4.842105263157894512e+01 7.093586261578070651e-03 1.660863906963638392e+00 9.502064919176662627e+00 1.443076223092426558e-02 8.213500193218854425e-03 2.322694189725821090e+00 9.890987561790863580e+00 1.764975126661362179e-02 5.759891203563844223e-03 3.493272619234767395e-01 9.096529036340950114e+00 1.024597859443457382e-02
5.357894736842105488e+01 5.106483287214912646e-03 3.298922065011455018e+00 1.026726999200338497e+01 1.727338765688992209e-02 6.725627891563138068e-03 2.467595650333535673e+00 9.387521513449510024e+00 2.201244271315797030e-02 2.630260935618064077e-03 3.959386983927423831e+00 1.107736909251962309e+01 1.059208233022821896e-02
5.873684210526315752e+01 5.944205413388948221e-03 9.480131523839446794e-02 1.146007028073012712e+01 2.146907509597036773e-02 7.051288467960151705e-03 1.339234473858999519e-01 1.057138080703774108e+01 1.973367793616260385e-02 4.576733216469703637e-03 6.252118211852043805e-03 1.228463794790639696e+01 2.307432178991701902e-02
6.389473684210526017e+01 6.035207042504820742e-03 6.035207450708822592e-03 1.854416215014372682e+01 2.076065940700319926e-02 6.751571088657115118e-03 6.751571886250679229e-03 2.107879163199653760e+01 2.555614028573638397e-02 5.221468751856027900e-03 5.221468664176010140e-03 1.560309081677470466e+01 1.445315369471114955e-02
6.905263157894736992e+01 5.718000239584136377e-03 5.718001431388559756e-03 1.390998404077110528e+01 1.050829600855838521e-02 5.853739683181799491e-03 5.853740016727362189e-03 1.559719442311614657e+01 1.118420505614779216e-02 5.578959150353327533e-03 5.578961243393610291e-03 1.198761186210698959e+01 9.785812550269208307e-03
7.421052631578947967e+01 4.732174420251305559e-03 4.732174209910454919e-03 2.849675287377104382e+01 1.672165569168193588e-02 2.395907933906234535e-03 2.395907798559875415e-03 1.634737629817398030e+01 1.128352934936556994e-02 6.248725842890430308e-03 6.248725576202178097e-03 3.683603041674626866e+01 2.078243257090766488e-02
7.936842105263157521e+01 6.930707517448509748e-03 6.930707326869784204e-03 1.789013536998775677e+01 1.551126594297057640e-02 5.311893658618388817e-03 5.311891334009604705e-03 2.064126783991487457e+01 1.707465603618486122e-02 8.237305332714352918e-03 8.237306511058495664e-03 1.463051431337497021e+01 1.377152364675360459e-02
8.452631578947368496e+01 6.522886574935526580e-03 6.522886909757111967e-03 1.980367797576521127e+01 1.098566970199008584e-02 7.174574488801653202e-03 7.174574348965777684e-03 1.916092515997424073e+01 1.173257949658726255e-02 5.798411803553170894e-03 5.798412729887693004e-03 2.042621525759195222e+01 1.018412764839021767e-02
8.968421052631579471e+01 6.406472649618457846e-03 6.406472294627351891e-03 1.697681792900847952e+01 1.326240783104833641e-02 7.523817205467030027e-03 7.523817122034979696e-03 1.872633149299359445e+01 1.147384613801803038e-02 5.047569541802964486e-03 5.047568765042133483e-03 1.502495267226901809e+01 1.483690593604991559e-02
9.484210526315789025e+01 5.742408779465007357e-03 5.742409006899150056e-03 2.401682828753650156e+01 1.632013394785040289e-02 5.100758587858844444e-03 5.100758981724385320e-03 1.853597052830571457e+01 2.166751458086718651e-02 6.319238799834822097e-03 6.319238895261910204e-03 2.846109412091897894e+01 7.950619852531388282e-03
1.000000000000000000e+02 7.195041497069929598e-03 7.195040015641203379e-03 1.678696950251716302e+01 1.308992364978317675e-02 6.485556117699557525e-03 6.485554579170003768e-03 1.957642954975786154e+01 1.646583934810897862e-02 7.840587103864506829e-03 7.840585657587280377e-03 1.343011899575911805e+01 8.459807141807185529e-03


==> deltaPhi2PHI2.csv <==
2.000000000000000000e+00 7.071422937079267967e+01 7.071544645418556740e+01 8.240543075977467824e-01 8.385834083870040701e-01 1.002233011907026627e+00 1.161350261364808345e+00 8.699780162813901541e-01 6.087000618753289904e-01 1.000000000000000000e+02 1.000000000000000000e+02 7.754155369399694520e-01 1.017805728180432245e+00
7.157894736842105310e+00 3.704750677668116471e-02 7.078230863282092855e+01 3.513437824411677735e+00 1.810594629363976749e+00 3.107246163250819079e-02 4.502269514792684113e+00 3.494162396825590822e+00 1.795727759916993627e+00 4.218456642935636963e-02 1.000000000000000000e+02 3.532608078548109987e+00 1.825340416477663208e+00
1.231578947368421062e+01 2.748779145029069462e-02 7.086457665324383015e+01 6.003250971271403280e+00 7.586103821035571071e-02 2.498899778626345256e-02 6.601245979884430959e+00 5.405641764628240864e+00 3.455075804597534939e-02 2.977763165981251250e-02 1.000000000000000000e+02 6.546532025481046624e+00 1.015679051430842944e-01
1.747368421052631504e+01 3.283079837637265658e-02 7.091301731240945116e+01 4.963665144978285149e+00 9.756844342346179810e-02 3.102515798483266099e-02 7.570472158337504531e+00 3.690272547392893898e+00 7.107018266294236331e-02 3.454218024497354711e-02 1.000000000000000000e+02 5.971417911091382535e+00 1.182718539653899864e-01
2.263157894736842124e+01 2.042625815982203330e-02 7.111224845146399787e+01 6.306412451492725779e+00 4.427266955162588447e-02 2.078376664749749872e-02 1.067257043291280461e+01 5.630912633478455831e+00 3.671967298084000131e-02 2.006237993772829950e-02 1.000000000000000000e+02 6.916248906077463232e+00 5.071295844885301274e-02
2.778947368421052744e+01 1.789212816589248051e-02 4.728498823680080676e+01 4.024269655380725119e+00 5.851048004035074024e-02 1.871828233514010939e-02 2.030630552145012047e+01 2.808786855050916298e+00 5.545232053055895033e-02 1.702593336740831562e-02 6.371337521414405813e+01 4.949768572502090791e+00 6.141655067553628694e-02
3.294736842105263008e+01 1.892568855827151536e-02 9.856837886675744898e+00 1.541310533035007602e+01 3.934203887019945695e-02 2.088407942616929067e-02 1.342967501032640243e+01 1.474059171021211512e+01 4.084859213021704155e-02 1.673973122038795863e-02 3.736085567198276003e+00 1.605747763136407613e+01 3.777544924825832623e-02
3.810526315789473983e+01 1.850098972668450664e-02 8.392275012703667159e+00 1.641885588754768577e+01 4.445165624980966512e-02 1.980184634145575051e-02 6.355621646489633569e+00 1.282732107738049088e+01 2.956963903486486966e-02 1.710146552793493160e-02 1.002330450821349928e+01 1.935503787880325532e+01 5.547554356696544203e-02
4.326315789473684248e+01 1.781536868045752522e-02 4.182828600225780846e+00 2.050577758958919716e+01 7.235396692934642493e-02 1.648040102302106985e-02 3.434312711959548459e+00 1.774304637880965885e+01 6.374834564764229883e-02 1.905704868445425720e-02 4.816389352430571869e+00 2.293813711500579799e+01 8.003962448696669285e-02
4.842105263157894512e+01 1.596794698486536310e-02 3.346397116320473764e+00 2.034164002372452273e+01 5.422169532371090561e-02 1.875568112962192058e-02 4.709085739376467572e+00 2.159315471617256676e+01 2.636757266174188583e-02 1.257676775594133815e-02 4.703815679181705400e-01 1.900790117590623041e+01 7.200510814853643138e-02
5.357894736842105488e+01 2.076281152429979363e-02 5.517919159718612576e+00 2.498540873342383861e+01 1.332206677517731308e-01 2.419746262486953056e-02 5.770292591070202093e+00 2.409054518280847290e+01 1.208424944889623237e-01 1.663344484180095950e-02 5.253435744331498292e+00 2.584931202077858003e+01 1.445426724470727509e-01
5.873684210526315752e+01 1.496617606607493142e-02 2.536412250349486253e-01 2.573977372238095285e+01 1.188151154820198535e-01 1.796923417097679235e-02 5.556453525274802213e-02 2.150162366850570450e+01 9.283530701528436291e-02 1.118389357022446864e-02 3.543731430238541980e-01 2.937264172962148123e+01 1.400559499107029149e-01
6.389473684210526017e+01 1.864350117348449395e-02 1.864350149637830287e-02 3.095090838846254400e+01 4.353533405900151393e-02 1.785072444283612725e-02 1.785072353130050596e-02 3.052126712411011411e+01 4.798408372964735324e-02 1.940391478226412628e-02 1.940391624131567599e-02 3.137466674373956366e+01 3.857691449408450629e-02
6.905263157894736992e+01 2.381152970074713188e-02 2.381153576620255452e-02 3.101280225187031903e+01 4.285887952566776876e-02 2.360034159285002639e-02 2.360035084552654372e-02 3.371663259982064886e+01 4.998186245246861309e-02 2.402086114359596944e-02 2.402086407809555374e-02 2.804953641606108761e+01 3.428673991755290529e-02
7.421052631578947967e+01 1.558687064486503210e-02 1.558687214763309486e-02 3.283579161051102346e+01 1.434264548739304646e-01 1.392369281556183995e-02 1.392369452909492968e-02 3.747155896570382083e+01 1.204794202283560461e-01 1.708893944565847284e-02 1.708894079086742401e-02 2.742737118386656903e+01 1.631778331050097453e-01
7.936842105263157521e+01 1.214148173021274528e-02 1.214147769130273849e-02 3.724844455545395050e+01 7.553966609304456348e-02 1.094196080757645247e-02 1.094195461960704302e-02 4.506131836473018382e+01 4.482281466125841857e-02 1.323271139621962078e-02 1.323270910128626111e-02 2.728316020613968362e+01 9.697111731201105145e-02
8.452631578947368496e+01 1.745964145423391928e-02 1.745964007614288563e-02 4.172822012308971296e+01 3.507856460278453714e-02 2.046652360945775545e-02 2.046652205635443242e-02 4.951894121590217424e+01 2.547405237431727559e-02 1.381302178251794452e-02 1.381302059991466533e-02 3.209927055461046308e+01 4.256858048859506194e-02
8.968421052631579471e+01 1.967990067581336724e-02 1.967989683576082394e-02 4.513756766492080885e+01 1.375748678368242661e-01 2.540367113359040183e-02 2.540366777273501270e-02 5.778285367452826193e+01 6.338711488316338405e-02 1.136883785424635043e-02 1.136883206951718427e-02 2.712824820438402185e+01 1.839449977233085232e-01
9.484210526315789025e+01 1.959696723478934755e-02 1.959696846024624323e-02 4.785480574266392040e+01 4.896536556022967196e-02 1.381971710948309146e-02 1.381971957939046557e-02 5.978184976976056220e+01 2.269281122246806157e-02 2.402285721176136007e-02 2.402285779025434276e-02 3.172215792536785273e+01 6.542362239829953297e-02
1.000000000000000000e+02 1.976419647846202124e-02 1.976418092297365162e-02 5.054514035085015422e+01 9.931180104057521496e-02 2.129420280062466891e-02 2.129418091614836139e-02 6.479153420697552690e+01 5.235310117187021162e-02 1.810535423471105673e-02 1.810534601222562115e-02 3.019403121944140267e+01 1.303258241851303900e-01


==> deltaThetaCRB.csv <==
3.490658503988659095e-02 5.251426498020230760e-01 1.494071462248098246e-02 4.447006986467678946e-02 5.236953335820624389e-01 5.265859881031329515e-01 1.494011990706028623e-02 1.494130931422996307e-02 4.447005129922657757e-02 4.447008843011924367e-02
5.235987755982988989e-02 2.407137791244822744e-01 1.042052053369464486e-02 3.105180372336429837e-02 2.396611051287162730e-01 2.417618696346933993e-01 1.041994164246911637e-02 1.042109939276280976e-02 3.105175064042119126e-02 3.105185680621665861e-02
6.981317007977318190e-02 1.412141041628048599e-01 8.312184105268682899e-03 2.480823613948442488e-02 1.403453534627952248e-01 1.420775428785635841e-01 8.311630351953990664e-03 8.312737821695078896e-03 2.480813323539586904e-02 2.480833904314613814e-02
8.726646259971647390e-02 9.534845866229570144e-02 7.181240370736315104e-03 2.147401138843166996e-02 9.457663580412901949e-02 9.611408376780253282e-02 7.180722484484240546e-03 7.181758219642915726e-03 2.147384399369293637e-02 2.147417878186553414e-02
1.047197551196597798e-01 7.070054502114390960e-02 6.549985212443561362e-03 1.962828396175274673e-02 6.997913716275079576e-02 7.141466582243806427e-02 6.549513615335251365e-03 6.550456775599454960e-03 1.962804128385728375e-02 1.962852663664785627e-02
1.221730476396030718e-01 5.616922754846769700e-02 6.211058701585192056e-03 1.865301410691076051e-02 5.546815730528287941e-02 5.686165467113561689e-02 6.210639209778547401e-03 6.211478165061483023e-03 1.865269545146867533e-02 1.865333275690924525e-02
1.396263401595463638e-01 4.713367757431498328e-02 6.054339891892542187e-03 1.821777437671128624e-02 4.642995106518087861e-02 4.782705058273900578e-02 6.053966225594359200e-03 6.054713535129929713e-03 1.821739822359387181e-02 1.821815052206220489e-02
1.570796326794896558e-01 4.140989250935375038e-02 6.008617374984223311e-03 1.810645544171984173e-02 4.068300918998277865e-02 4.212423481228164818e-02 6.008262377238286073e-03 6.008972351757622607e-03 1.810606784584290266e-02 1.810684302929988637e-02
1.745329251994329478e-01 3.787863589332439440e-02 6.019991457884833058e-03 1.815449323222161765e-02 3.710771445282117637e-02 3.863417712810734289e-02 6.019603787331790148e-03 6.020379103474587587e-03 1.815416686999390614e-02 1.815481958858244232e-02
1.919862177193762398e-01 3.594488050092752712e-02 6.046783053387088172e-03 1.823636365927697178e-02 3.510630743566863637e-02 3.676433117417257646e-02 6.046298656616790751e-03 6.047267411356351159e-03 1.823617827423620191e-02 1.823654904243319705e-02
2.094395102393195596e-01 3.529894130816774167e-02 6.062317374312084159e-03 1.827570220605932716e-02 3.436400215326835400e-02 3.620974828640914633e-02 6.061686445459001440e-03 6.062948237508789841e-03 1.827570988685596823e-02 1.827569452525945604e-02
2.268928027592628516e-01 3.579123398951383067e-02 6.057709441213611316e-03 1.825227870249176987e-02 3.472373235357927024e-02 3.682780569652843033e-02 6.056922503911272258e-03 6.058496276300766141e-03 1.825247617178060028e-02 1.825208123106651995e-02
2.443460952792061436e-01 3.732474247965365116e-02 6.039012295019920672e-03 1.818982700451874518e-02 3.607989755703608359e-02 3.852938871327580422e-02 6.038105015713952917e-03 6.039919438040009143e-03 1.819015665018995989e-02 1.818949735287340649e-02
2.617993877991494078e-01 3.967263893443460920e-02 6.019160235285268661e-03 1.812965887359741304e-02 3.820199452670301754e-02 4.109068232854969777e-02 6.018194083188993168e-03 6.020126232326679372e-03 1.813003672339717418e-02 1.812928101592252081e-02
2.792526803190927276e-01 4.213495086976033754e-02 6.009379650786924806e-03 1.810588145183622544e-02 4.040803155862922325e-02 4.379382553683863061e-02 6.008412586265972702e-03 6.010346559707236032e-03 1.810623216107073996e-02 1.810553073580837419e-02
2.967059728390360474e-01 4.327092418816099600e-02 6.014352478928283903e-03 1.813211506639130291e-02 4.131912486317446814e-02 4.513840582847992305e-02 6.013415467632145066e-03 6.015289344264668041e-03 1.813239488005777278e-02 1.813183524840670038e-02
3.141592653589793116e-01 4.171450365651001302e-02 6.032843341324397972e-03 1.819989634261423225e-02 3.965216880291105861e-02 4.367957348513629851e-02 6.031931672223200640e-03 6.033754872677120351e-03 1.820009599374588019e-02 1.819969668929240572e-02
3.316125578789226314e-01 3.784020301663135188e-02 6.060150092678453712e-03 1.828488618088039419e-02 3.579723892382689204e-02 3.977838124044524165e-02 6.059227279692208992e-03 6.061072765164191370e-03 1.828502421219968185e-02 1.828474814851911018e-02
3.490658503988658956e-01 3.332755911594001419e-02 6.088300307809290692e-03 1.835779129649592681e-02 3.136923412217151874e-02 3.517703148137065611e-02 6.087309849703820275e-03 6.089290604811060416e-03 1.835790625625534356e-02 1.835767633601660676e-02


==> deltaThetaDOA.csv <==
3.490658503988659095e-02 6.364350661234388440e+01 6.380536811272230580e+01 6.891691118020950579e-01 9.313666520902735835e-01 9.959256151535490487e-01 6.500000000000000888e+00 5.700400081009167064e-01 9.038440115297052824e-01 9.000000000000000000e+01 9.000000000000000000e+01 7.905457092973712241e-01 9.580989949235826364e-01
5.235987755982988989e-02 6.364847483886573798e+01 6.380536811272230580e+01 1.307143617483634168e+00 1.311822908657196862e+00 1.502231216374609213e+00 6.500000000000000888e+00 1.515730276235044860e+00 1.509549455755898384e+00 9.000000000000000000e+01 9.000000000000000000e+01 1.058211039046955015e+00 1.078433645609560898e+00
6.981317007977318190e-02 6.365521718473669921e+01 8.391944677591574475e+01 1.688408140406194580e+00 1.960502180575815379e+00 1.993326283375862040e+00 8.379282744532996219e+01 1.559712587563826247e+00 1.931300627594962682e+00 9.000000000000000000e+01 8.404587534833979134e+01 1.807965912669473374e+00 1.989275115698267760e+00
8.726646259971647390e-02 1.061395363467662056e-01 6.380536811272230580e+01 2.248280224785265791e+00 2.265720443682389451e+00 8.725051358531278611e-02 6.500000000000000888e+00 2.506195185787332136e+00 2.491602656382880365e+00 1.221415172286317991e-01 9.000000000000000000e+01 1.956658792190751672e+00 2.014669814273898130e+00
1.047197551196597798e-01 5.447186875357859503e-02 6.380536811272230580e+01 2.598247418081082838e+00 2.792303256086445806e+00 6.376732571206157607e-02 6.500000000000000888e+00 2.636629288226385537e+00 2.849521942882885295e+00 4.322148936057196300e-02 9.000000000000000000e+01 2.559289996775834464e+00 2.733887277290502738e+00
1.221730476396030718e-01 5.243363267542960893e-02 8.340428231674935944e+01 3.145409268439755213e+00 3.215387875552032870e+00 4.763556564870813359e-02 8.275118888265483008e+01 3.376929708922174811e+00 3.445580031682483391e+00 5.682802615269490903e-02 8.405230131323736487e+01 2.895435143976156755e+00 2.967392226478489548e+00
1.396263401595463638e-01 4.387070696154056482e-02 7.895425753997756146e+01 3.695690791263470665e+00 3.517337207484505957e+00 4.935930145342408426e-02 5.953157756378637977e+00 3.505102191695431468e+00 3.805086269745812988e+00 3.758905716615854042e-02 1.114993698641650468e+02 3.876921391391773053e+00 3.203847771368312891e+00
1.570796326794896558e-01 2.460381515749881370e-02 6.380536811272230580e+01 4.149341577881393128e+00 4.161730163829121310e+00 2.087679499417326515e-02 6.500000000000000888e+00 4.396389747193963693e+00 4.310457830801180279e+00 2.783621510514672562e-02 9.000000000000000000e+01 3.886621701508689686e+00 4.007486644012067778e+00
1.745329251994329478e-01 4.311940215257922815e-02 6.380536811272230580e+01 4.234462136415902300e+00 3.666882386088476053e+00 3.887669373448473381e-02 6.500000000000000888e+00 4.792864410932700991e+00 3.969554346007392986e+00 4.698051051517835447e-02 9.000000000000000000e+01 3.590235355501723902e+00 3.336868466227826513e+00
1.919862177193762398e-01 4.943108813356895254e-02 5.994864367695799245e+01 2.836225698866512435e+00 3.490796857818288412e+00 3.715337870761997036e-02 1.114878421802234953e+01 3.881630389326830688e+00 1.341258309550808825e+00 5.921563474915635117e-02 8.404394307666511565e+01 1.010592870782348385e+00 4.751036892318242444e+00
2.094395102393195596e-01 3.471495089762387243e-02 6.392280500728984549e+01 2.075680904600713195e+00 1.938859725243573529e+00 3.796703771361094326e-02 8.500000000000000000e+00 2.220962714425819051e+00 1.391513673551705743e+00 3.112490448020872186e-02 9.000000000000000000e+01 1.919434045904773400e+00 2.362634919885382434e+00
2.268928027592628516e-01 3.949982962247346879e-02 3.949982555717488492e-02 2.965985477385686853e+00 1.137383530508065199e+01 4.874261613134882321e-02 4.874261172052759411e-02 3.254662737231464043e+00 1.510770958496772209e+01 2.728791771243892564e-02 2.728791382199046919e-02 2.645998898526338738e+00 5.521355829003650406e+00
2.443460952792061436e-01 4.373593277718193506e-02 4.373592593167731357e-02 5.189133015041547559e+00 9.053762408803288864e+00 4.971776325153370868e-02 4.971775341460563102e-02 6.434802674461499450e+00 1.215599609202789999e+01 3.679412519743876370e-02 3.679412221546803780e-02 3.528103943527103770e+00 4.021565182950718409e+00
2.617993877991494078e-01 3.104509468008203460e-02 3.104510649978384565e-02 6.971241234776548445e+00 8.317781000820415827e+00 2.522888413988998504e-02 2.522889425589223272e-02 3.223836019297606548e+00 1.101634661268964344e+01 3.593186903636552687e-02 3.593188235802363684e-02 9.316828324466275291e+00 4.124447704153805461e+00
2.792526803190927276e-01 5.369073436243339964e-02 5.369073299493847679e-02 5.299994973539880583e+00 7.826886783626745725e+00 5.794626098491736932e-02 5.794626012308551344e-02 6.987372182048615876e+00 1.009015995330639903e+01 4.906751217070839249e-02 4.906751019580329193e-02 2.712291176962597028e+00 4.550712643544288838e+00
2.967059728390360474e-01 3.847587903166350964e-02 3.847585734904162419e-02 2.479768501443215811e+00 9.768767161269424903e+00 4.144851911413534318e-02 4.144848933361524462e-02 2.255220757670810094e+00 1.288677070842042482e+01 3.525346504619885496e-02 3.525345273088558579e-02 2.685606630850944310e+00 4.978831631094703170e+00
3.141592653589793116e-01 3.337474767772597578e-02 3.337464662820773670e-02 7.304534145916960597e+00 5.598745886562274343e+00 3.240534474475625926e-02 3.240525507427979152e-02 7.573435571835513969e+00 7.542018716776829557e+00 3.431677719537848392e-02 3.431666532002110998e-02 7.025347807545910150e+00 2.410366088457094769e+00
3.316125578789226314e-01 3.388575622307029439e-02 3.388576421530893612e-02 1.015906187755241241e+01 2.139962302865693999e+00 3.923124660606349540e-02 3.923125478242317499e-02 1.504993349034847494e+00 2.184862225392482316e+00 2.752086916056478011e-02 2.752087718637656263e-02 1.428803945554597021e+01 2.094099895283292767e+00
3.490658503988658956e-01 3.714877617323747439e-02 3.714876774893494799e-02 5.558269336974820618e+00 1.710551473476078055e+00 3.814590348030634515e-02 3.814587168836795772e-02 1.234996470551593006e+00 1.682099014002715220e+00 3.612413583754973956e-02 3.612415208227297281e-02 7.762956895567186599e+00 1.738538349854111598e+00


==> deltaThetaPHI1.csv <==
3.490658503988659095e-02 7.071067813644147293e+01 7.072154128085263380e+01 2.616281938631590265e+01 2.510618459965702698e+01 2.242954971518028480e-03 1.752941036853851164e+00 8.586657055147085826e-02 2.127177958738889885e+01 1.000000000000000000e+02 1.000000000000000000e+02 3.699971436935744862e+01 2.842802144873357761e+01
5.235987755982988989e-02 7.071067814400828411e+01 7.072121193337540035e+01 2.463408501843674436e+00 6.706985514794642000e+00 2.677883967067685306e-03 1.726161826364903007e+00 8.347044361417033098e-02 4.190931650725728680e-03 1.000000000000000000e+02 1.000000000000000000e+02 3.482785606228762543e+00 9.485108951795028887e+00
6.981317007977318190e-02 7.071067817033009817e+01 6.619037611445966718e+01 2.874727478762141963e+00 2.786255686578589774e+01 3.823086946318462239e-03 6.506287718006060317e+00 4.065316330404970202e+00 3.851120649739218038e+01 1.000000000000000000e+02 9.338094024198829857e+01 3.632200494117035494e-02 8.338532503595835976e+00
8.726646259971647390e-02 9.525277757321011854e-03 7.072111248502696412e+01 3.256257617638296659e-02 5.613770391795339876e+00 1.011387928701504638e-02 1.717993666947349674e+00 3.442983339151894917e-02 8.464250248826927364e-03 8.897824367558442374e-03 1.000000000000000000e+02 3.058151904529488735e-02 7.939065712038396505e+00
1.047197551196597798e-01 6.820651794051961828e-03 7.072121876420042952e+01 5.934701984136562247e-01 3.609089768341751103e+00 5.587737766875035435e-03 1.726721456340944538e+00 2.429298376083076361e-02 9.354268212885806788e-01 7.862554829064588580e-03 1.000000000000000000e+02 8.389419549350748406e-01 5.017572577842015491e+00
1.221730476396030718e-01 4.981040557986689786e-03 6.963746865375892980e+01 5.068476099543261365e-02 4.384558173602815856e+00 4.195086970087319282e-03 3.128504564300466129e+01 4.765637497239585268e-02 1.651767160549954400e-02 5.658866970871493686e-03 9.338094024008128713e+01 5.354213218409084596e-02 6.200679633873956043e+00
1.396263401595463638e-01 4.473909485717440966e-03 6.143748353692983954e+01 2.896348095831948258e-02 6.912266975995805751e+00 3.064709064020437485e-03 1.518947480774614167e+00 2.806075757848376304e-02 7.054245068601654012e+00 5.535276914996752409e-03 8.687244422284720713e+01 2.983890652432553275e-02 6.767310840133887950e+00
1.570796326794896558e-01 4.728188305611763682e-03 7.072087254300366510e+01 1.578351186078815263e-02 5.689291927364722667e+00 5.447900521321815022e-03 1.698124402845683445e+00 1.607066499427336342e-02 3.094202530338146406e+00 3.877100619848442183e-03 1.000000000000000000e+02 1.549103676198327478e-02 7.427112222849727274e+00
1.745329251994329478e-01 4.382112977586165303e-03 7.072070850829403810e+01 2.202498025268395318e-02 2.543470751274941488e+00 3.663640892840753279e-03 1.684406076392314544e+00 2.054760560076336617e-02 2.427544433418687420e-01 4.998356100255682034e-03 1.000000000000000000e+02 2.340930187634210347e-02 3.588809998512042743e+00
1.919862177193762398e-01 5.390687826163415367e-03 7.494175478066314611e+01 2.481938583421130357e-02 2.493705134082708330e+00 5.900291718022712684e-03 5.012516521576169026e+01 2.622031827180322516e-02 2.173999027857725364e-01 4.827586158788415606e-03 9.338094576144905545e+01 2.333449669695576018e-02 3.519924413076174652e+00
2.094395102393195596e-01 4.399099289600848575e-03 7.071984385098080850e+01 3.623889792429109413e-02 2.850099067630733174e+00 3.887438890207338404e-03 1.610164157537221863e+00 3.058469685270477634e-02 1.768677892945766494e+00 4.857156369156435949e-03 1.000000000000000000e+02 4.112288613366685275e-02 3.621865251721006818e+00
2.268928027592628516e-01 5.888746707514566289e-03 5.888746053644723470e-03 2.544057310160423996e-02 1.649321586768924819e-01 6.532138386328841147e-03 6.532137133413758699e-03 2.681684665660605260e-02 1.758870755446235723e-01 5.165834266832080093e-03 5.165834360382618069e-03 2.398545923830134111e-02 1.531958569544201454e-01
2.443460952792061436e-01 4.674521111547445817e-03 4.674521128302733079e-03 4.621904280722577418e-02 4.795815671586430712e-02 4.750188541658244105e-03 4.750186810712991523e-03 4.323530822304354898e-02 4.005146640135826691e-02 4.597608515663797676e-03 4.597610338124106209e-03 4.902150506553996229e-02 5.473435511877044329e-02
2.617993877991494078e-01 5.102972855970386475e-03 5.102971392586514929e-03 5.127069019781778370e-02 2.648575038191832709e-01 5.067653899095395445e-03 5.067650819351436457e-03 5.265255586354429529e-02 1.608983875395547936e-01 5.138049036017889627e-03 5.138049166779101382e-03 4.985053367575480177e-02 3.382465129839901108e-01
2.792526803190927276e-01 5.389097525221575244e-03 5.389097780948489715e-03 2.727960604280271414e-02 2.038944064374861864e-01 3.584412516624683499e-03 3.584413547936410489e-03 2.213915073610298739e-02 1.104081011535502088e-01 6.725825687851487086e-03 6.725825548036299013e-03 3.159449028525618264e-02 2.663755040401745156e-01
2.967059728390360474e-01 6.059003104576348754e-03 6.059000699690282425e-03 1.839622800489519247e-02 2.515542900297351725e-01 7.587026035929946705e-03 7.587023306848514510e-03 1.620435044816349868e-02 1.109540955765575820e-01 3.982470737199808250e-03 3.982468618712780087e-03 2.035341337882380294e-02 3.380063761817466150e-01
3.141592653589793116e-01 5.869843903725977322e-03 5.869848931309325224e-03 9.405920536118982100e-02 3.323007133219204601e+00 5.151861938228498999e-03 5.151863792735540855e-03 7.920744614885434631e-02 4.698911733919755918e+00 6.509105428371131374e-03 6.509113028200310541e-03 1.068664994323913348e-01 7.057854973476171412e-02
3.316125578789226314e-01 7.693616811981413006e-03 7.693617849799502285e-03 1.539681849916394452e+00 1.266541981314753373e+00 8.954825682553299929e-03 8.954826712273962833e-03 7.169946958928717640e-02 1.789743023431879410e+00 6.180176073081566739e-03 6.180177164989020949e-03 2.176258161152889503e+00 7.125370827063474966e-02
3.490658503988658956e-01 8.697821457876949575e-03 8.697820914244586490e-03 3.857099774315477653e-02 8.264289340688542318e-02 8.745091307008824588e-03 8.745090808025067497e-03 3.116036070435994343e-02 5.729173138103980240e-02 8.650293304754939905e-03 8.650292715968430773e-03 4.477137092583922950e-02 1.018692945724394006e-01


==> deltaThetaPHI2.csv <==
3.490658503988659095e-02 7.071067815260428802e+01 7.071071850392030456e+01 2.157568786456455445e+00 3.760342549845802296e+00 3.098770376409662377e-03 1.068769447256989608e-01 2.301595470969455826e-01 3.386758848583206749e+00 1.000000000000000000e+02 1.000000000000000000e+02 3.042570084560500376e+00 4.100026425025211196e+00
5.235987755982988989e-02 7.071067843215601556e+01 7.071071171954437773e+01 3.586209396468111876e+00 9.262329971086657565e+00 9.416557021360297958e-03 9.748727619887571916e-02 2.735979329097561141e+00 1.008467068221324814e-02 1.000000000000000000e+02 1.000000000000000000e+02 4.270387895892270969e+00 1.309890878226112143e+01
6.981317007977318190e-02 7.071067858521267624e+01 6.709193888563422092e+01 3.313082822426222318e+00 5.676304760020304485e+00 1.148749352895946270e-02 1.681239206259526853e+01 4.683509366919993866e+00 7.245618581558368021e+00 1.000000000000000000e+02 9.338094023943504851e+01 1.333251157287657640e-01 3.455702942649214737e+00
8.726646259971647390e-02 2.462379051364139287e-02 7.071069972567750028e+01 2.330841938419386528e-01 9.082745925573467716e+00 2.036192176338225829e-02 7.817537883850808611e-02 2.197684087270877773e-01 7.906217091507418068e-03 2.824985416991195042e-02 1.000000000000000000e+02 2.456793222138496380e-01 1.284494003834872444e+01
1.047197551196597798e-01 1.958915707910266132e-02 7.071070465098318891e+01 2.500402327858927798e+00 5.859035299874197911e+00 2.008533082094589306e-02 8.662838537156715424e-02 1.968317154248103440e-01 3.261560090597378281e+00 1.908008479941000757e-02 1.000000000000000000e+02 3.530620466451699357e+00 7.617008275285401808e+00
1.221730476396030718e-01 2.050473434641170850e-02 6.935957872629307985e+01 4.939795659631170954e-01 8.350849276744977345e+00 1.821456249154892321e-02 3.002502822698842522e+01 4.931411378801542345e-01 3.228724842424314512e-02 2.256364275721655516e-02 9.338094025092189554e+01 4.948165733971385816e-01 1.180984016908837830e+01
1.396263401595463638e-01 2.159689937712633637e-02 6.388231373380533995e+01 4.181588903527148626e-01 8.503754447243142778e+00 2.546465140731106816e-02 1.594351145471203657e-01 4.262235799817868376e-01 4.145181030607368200e+00 1.686427152638294083e-02 9.034309379478277435e+01 4.099355742425106475e-01 1.128916089093905661e+01
1.570796326794896558e-01 1.911224403558655499e-02 7.071071677714030557e+01 3.243183112656738420e-01 7.431796054095379134e+00 1.535190591189093678e-02 1.045670784872896747e-01 3.225488666028502038e-01 3.187661542860116271e+00 2.224578002732374021e-02 1.000000000000000000e+02 3.260781542784701448e-01 1.001508857012787246e+01
1.745329251994329478e-01 1.812661019487398634e-02 7.071071218247932677e+01 3.764810818743512533e-01 4.847689278874962149e+00 1.829666787824548238e-02 9.815654261995217233e-02 3.817383072976654468e-01 1.465340586639317377e-01 1.795494190653367308e-02 1.000000000000000000e+02 3.711493968203061766e-01 6.854101725148962210e+00
1.919862177193762398e-01 1.706971642915051587e-02 7.368981592323227403e+01 1.851377210554835395e-01 5.543315295310210722e+00 1.858356724652018149e-02 4.626421855985800136e+01 1.540660299188882365e-01 1.004870416359536778e+00 1.540783782161807280e-02 9.338094036068284254e+01 2.116969766913743556e-01 7.774762013898925517e+00
2.094395102393195596e-01 2.296673822421362379e-02 7.071072191846806732e+01 6.057654024295636153e-02 6.068978546283699593e+00 2.114534969771018208e-02 1.113034673350979664e-01 5.523199888607383673e-02 3.800705846432902213e+00 2.465393103504303837e-02 1.000000000000000000e+02 6.548634021429020069e-02 7.695429569516855750e+00
2.268928027592628516e-01 1.367241757540612127e-02 1.367241805483181312e-02 2.708963666286361427e-01 1.217217944446919553e+00 1.286529533317931802e-02 1.286530053983275107e-02 2.727615372377646397e-01 1.145327440519672946e+00 1.443447888573130486e-02 1.443447515332514641e-02 2.690182646380807063e-01 1.285093032647762534e+00
2.443460952792061436e-01 1.817239029219945221e-02 1.817238602873760475e-02 1.942973593379354047e-01 1.359236786769581151e+00 1.894307642022230800e-02 1.894307369670856361e-02 1.966278879013657610e-01 1.065461515910174795e+00 1.736753850151676742e-02 1.736753255001941346e-02 1.919385354503818919e-01 1.599950325206937141e+00
2.617993877991494078e-01 2.149509255951440045e-02 2.149508896983602646e-02 1.529882294242576601e-01 1.252352135017844592e+00 2.147159348050289157e-02 2.147158875794784663e-02 1.686275819854463898e-01 1.157974594028676529e+00 2.151856597666787496e-02 2.151856351738889311e-02 1.355563915072990344e-01 1.340099466364951697e+00
2.792526803190927276e-01 1.843605921936668224e-02 1.843605944312529457e-02 8.141794983138325725e-02 1.057109035916728779e+00 1.731690691602535970e-02 1.731690758146665898e-02 1.121610940705073112e-01 7.199035827801304466e-01 1.949105676821304145e-02 1.949105660029341186e-02 2.603178991921397192e-02 1.310228170638199741e+00
2.967059728390360474e-01 1.667617725555065392e-02 1.667616780398887763e-02 6.993676581771127165e-02 1.040163024854781515e+00 1.953026015594492432e-02 1.953025244439193439e-02 7.440944428204049332e-02 5.871275159462384652e-01 1.321963365446259843e-02 1.321962120152893501e-02 6.515778562628328496e-02 1.348762216466971253e+00
3.141592653589793116e-01 1.407100211550047116e-02 1.407102764445229866e-02 1.856649895250243876e-01 3.504530647826432421e+00 1.620009573196896577e-02 1.620012984499647271e-02 1.745189296862144634e-01 4.742103717196920698e+00 1.155608494879984370e-02 1.155609929635152341e-02 1.961787956223428886e-01 1.440806183515552341e+00
3.316125578789226314e-01 2.290359793838156466e-02 2.290359876933086361e-02 1.653678052472434379e+00 2.951865096574334935e+00 2.256976815073032105e-02 2.256977450987110792e-02 8.416264692247237000e-02 3.708332966575322409e+00 2.323263141937115597e-02 2.323262688002716847e-02 2.337139031234781061e+00 1.917102424430756846e+00
3.490658503988658956e-01 1.858496644549280027e-02 1.858495983882351224e-02 1.199878621426703484e-01 1.792742779431871103e+00 1.863540319546858406e-02 1.863540550200843901e-02 1.297658861670173414e-01 1.410465048720489945e+00 1.853439244492535026e-02 1.853437687641749237e-02 1.093388719094249006e-01 2.106760948173315384e+00

